A Diffusion-Based Generative Prior Approach to Sparse-view Computed Tomography

The reconstruction of X-rays CT images from sparse or limited-angle geometries is a highly challenging task. The lack of data typically results in artifacts in the reconstructed image and may even lead to object distortions. For this reason, the use of deep generative models in this context has great interest and potential success. In the Deep Generative Prior (DGP) framework, the use of diffusion-based generative models is combined with an iterative optimization algorithm for the reconstruction of CT images from sinograms acquired under sparse geometries, to maintain the explainability of a model-based approach while introducing the generative power of a neural network. There are therefore several aspects that can be further investigated within these frameworks to improve reconstruction quality, such as image generation, the model, and the iterative algorithm used to solve the minimization problem, for which we propose modifications with respect to existing approaches. The results obtained even under highly sparse geometries are very promising, although further research is clearly needed in this direction.

==> imgs/results/C081-35_30_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.2640076865739704,0.009579714391140451
1,18.170030687749023,0.17571561446565406
2,21.122918065750063,0.33485176619364054
3,22.414484674201397,0.391675598293475
4,23.257181303745472,0.4303858788651619
5,24.27699868071427,0.4585699135513148
6,25.117766852165587,0.48539264108030866
7,25.559875088650447,0.5079824825499631
8,25.958447460169527,0.526561535574091
9,26.587733982328487,0.5547691476264093
10,27.30238520739166,0.5966087349198311
11,27.87565853953894,0.6490545831010337
12,28.388385954202025,0.697919277014553
13,29.24567151304086,0.7540034974098834
14,30.141188451463215,0.7877214047258687
15,31.081869987085998,0.8107947060640305
16,31.616753110220873,0.8221131033227346
17,31.941646465015555,0.8278573278334737
18,32.194318054035534,0.8296863338372884
19,32.578895966105264,0.8358984414316192
20,33.034803643768115,0.8424477567560673
21,33.49878057369096,0.8514769035426378
22,33.88089287508607,0.8567359502665997
23,34.26135892336838,0.8631470989353657
24,34.628689886867065,0.8692577947157621
25,34.989999997108434,0.8753980994155407
26,35.34335679475493,0.8806536265741587
27,35.67197950442184,0.8859684978117943
28,35.86616773659809,0.8886981575882434
29,35.846252190653665,0.8825855418975354


==> imgs/results/C081-35_30_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,9.996043298693838,0.009796597984894222
1,13.078144599748157,0.021539141838093457
2,16.27314024235481,0.06448533586155125
3,12.355896263069408,0.022735795979899054
4,15.774696051027707,0.04906365282730264
5,18.39953225272034,0.1557973634898676
6,14.875529955645222,0.04668202848119342
7,18.018501157079907,0.13049297117503986
8,19.650838821962925,0.25297643416527077
9,16.447857954284796,0.08213202247040909
10,19.411916828392798,0.2239261196991145
11,20.39165689220361,0.3029469989683142
12,17.767757887177744,0.13704001888317194
13,20.233872814656802,0.28883922624422065
14,20.094558799185926,0.28274537761349167
15,21.14383184841415,0.3381430384467599
16,18.831475834235466,0.19285099325782423
17,21.01740710448533,0.33980445817001137
18,21.54610284559693,0.3626762102300843
19,19.863762059637537,0.2622019727627942
20,21.577364263756746,0.37648000703818496
21,19.812014061019955,0.24047217236516275
22,21.905584195179397,0.386491751737356
23,22.493342834186482,0.4124148451567765
24,21.08603227991413,0.3122004443824266
25,22.586002893763123,0.4261686008907717
26,21.36834801604659,0.3127059061706053
27,23.12944701942765,0.4399620166734959
28,23.717981596049754,0.4779715744917388
29,22.898346396545737,0.3995130664483081
30,24.171083677749643,0.49557210742935154
31,22.981071294578562,0.3818228902170439
32,24.544529561766847,0.5038278185943188
33,24.842324278334548,0.5448667730296174
34,24.29260927887919,0.4663422722297927
35,25.052161402545625,0.5554160946040118
36,24.14708077175284,0.42665959877309695
37,25.083320990704124,0.5572135166299846
38,24.170132725958524,0.42564154714063884
39,25.06893317212143,0.5544483271119376
40,25.037424703418015,0.5814601953267993
41,24.89040073540435,0.5133104349728741
42,25.001642443512928,0.5842592243589436
43,24.67407365857802,0.5000756460255248
44,24.932754298331908,0.5796545850810387
45,24.662272486760806,0.49887639215986085
46,24.878218643827186,0.5783063409362291
47,24.565811617357515,0.5071404552296325
48,24.818761395792947,0.580700179441114
49,24.609277306015574,0.5423513576209039
50,24.832101801510802,0.5883741554005603
51,24.687262428623917,0.5470070354044498
52,24.839563475570827,0.5942551951807792
53,24.63978700348421,0.5648634307218473
54,24.7297249209042,0.5943428736587894
55,24.59660682129071,0.5743604519772192
56,24.78250039945057,0.6008046102091514
57,24.786013155670844,0.5941508425660995
58,24.874571220400586,0.6071980947513582
59,24.752474770762078,0.5925503075073182
60,24.889949267571115,0.6116005330830181
61,24.94654126074643,0.6076727989922363
62,25.101225709083547,0.6220218667056955
63,25.05613936506528,0.6088582842573416
64,25.15693834976404,0.6268818160464612
65,25.244780436703277,0.6158623214252492
66,25.342306598112483,0.6339986318882759
67,25.30952967670217,0.6305732754082258
68,25.423688996022808,0.639368514892553
69,25.60982337466654,0.6425225448702453
70,25.66280887180468,0.6462909622308339
71,25.725503316422966,0.6446682790607012
72,25.771012566867675,0.6514830632792872
73,25.886229876991607,0.647827219072336
74,25.966738268253728,0.6603775234445216
75,26.094769024505094,0.6629371518277254
76,26.16208903484486,0.6691813517505016
77,26.24980216112378,0.6644159447876122
78,26.32203151554343,0.6773795301780189
79,26.405660254765348,0.6784290050391336
80,26.4943416564854,0.6842004561349914
81,26.454660498685236,0.6892318768798897
82,26.578206905787113,0.6938885054251266
83,26.689943298560554,0.6800921403458327
84,26.69558269483629,0.7000575972900497
85,26.674978739078185,0.6912669476860427
86,26.759062748794147,0.7046080671217586
87,26.702438465296655,0.6953263379043184
88,26.810324913445292,0.7063953668803686
89,26.740939686199717,0.6901912817366314
90,26.8443070702814,0.7040989386863369
91,26.889549034224267,0.6944867883130926
92,26.957948229713928,0.7111657254654327
93,26.818039732849975,0.7060143574731039
94,26.98763297514413,0.7143621300989369
95,26.957667582278717,0.7006622977309378
96,27.093842972377402,0.7164780216886419
97,27.023965731643493,0.7094549335297605
98,27.16636218763885,0.7221183802755784
99,27.182892510558545,0.7093355553755321
100,27.266590765412907,0.7253024648829929
101,27.264469928337878,0.7131450179695366
102,27.37086922978623,0.7276881979608604
103,27.286766867201862,0.7205510557398845
104,27.4282359976307,0.7283914982752924
105,27.38219025318446,0.7225839539906431
106,27.50294977234183,0.7338731725233056
107,27.411353756079244,0.7263069791586173
108,27.58153185223356,0.7369002639245124
109,27.558737654496298,0.728493765218005
110,27.686957126350748,0.7400633160964014
111,27.701072924245782,0.7363311650383195
112,27.857032168263522,0.7479547954046519
113,28.00942497347783,0.747917274170568
114,28.21892130436379,0.7662480509693027
115,28.55999943919961,0.7772517858665273
116,28.742285415286265,0.7950183013074444
117,28.80795707537553,0.7945946865238512
118,28.86961731960493,0.8002377361127708
119,28.91995732668616,0.7979874093931725
120,28.96557503574197,0.8040003718691722
121,29.00371556279758,0.8022715634990011
122,29.036986723720567,0.8068715244059975
123,29.070461690788427,0.8060390463907479
124,29.107776793922277,0.8096279201348445
125,29.139272264378654,0.8069595903535473
126,29.17436400352365,0.8120344504761406
127,29.196632704970323,0.8097485820911885
128,29.228513692513832,0.8139366039247413
129,29.247917073185818,0.811335536216062
130,29.276762821073646,0.8159235696854495
131,29.294049519520414,0.8122948542645536
132,29.32033700136271,0.8175811439126393
133,29.336602366021197,0.8152297225908148
134,29.359874697128113,0.8192273373694146
135,29.374705735869963,0.818050343557308
136,29.40734607744632,0.8209347849601742
137,29.419091142624822,0.8170874518491388
138,29.435425286959187,0.8223094161172235
139,29.450156630900544,0.8194536379554854
140,29.485811152739778,0.8236619596410878
141,29.50109022603293,0.8221281112576252
142,29.533887758041878,0.8246071689841947
143,29.52179116434054,0.8228189914572854
144,29.56571400411689,0.826098472358002
145,29.590273116641303,0.8250335829824118
146,29.61645095000256,0.827236829054934
147,29.648691464015315,0.8269672582588853
148,29.67892123391755,0.8284619296376735
149,29.7263287099863,0.8288309880962332
150,29.741382350982523,0.8304080380670936
151,29.79960982416334,0.8323656240396335
152,29.79132364637288,0.8322263547930041
153,29.84044918923841,0.8354808257683268
154,29.893199858535972,0.8363371237458387
155,29.967351702589376,0.8387844343234577
156,30.026870627022344,0.840040934535832
157,30.100272626898455,0.8418214164429452
158,30.129728613948267,0.8427068449725112
159,30.185253281779513,0.844178494438753
160,30.231902161313453,0.8445703452806813
161,30.289169734261275,0.8462738938032379
162,30.360232302355108,0.847094930940385
163,30.448527515674396,0.8495519298826174
164,30.523305551069537,0.850412565673292
165,30.60873507669789,0.8527624841949074
166,30.699235319892324,0.853921570045597
167,30.79836365931793,0.8563644187100579
168,30.895137738213574,0.8573535642777891
169,31.011363940640283,0.8599692347146245
170,31.112615091841462,0.8609241794183813
171,31.21633344524853,0.8631329420765979
172,31.314744090996612,0.8639770189379484
173,31.425212812690454,0.8664041160957944
174,31.526381062790037,0.866991992719967
175,31.62686744300947,0.86916956893278
176,31.71742020902108,0.8697504086402142
177,31.806548696006097,0.8715554975324832
178,31.88997357284066,0.8717955221174266
179,31.973127762935597,0.8736109266686775
180,32.05571998748945,0.8739688761176457
181,32.13236103977246,0.8757659256429113
182,32.21195522132976,0.876079602155182
183,32.28413234555001,0.8776059305473473
184,32.35367696482167,0.8777350610660023
185,32.425490560155886,0.879360538180396
186,32.490882673729814,0.8793420115814432
187,32.55675141801532,0.8808527055788581
188,32.62033000829629,0.8807606690312513
189,32.68786117739513,0.8822732360238777
190,32.748473842187586,0.8820562498911713
191,32.814044006742094,0.8834556340191215
192,32.874493220673926,0.8832804570343488
193,32.9364183943788,0.884292621060975
194,33.00084613322993,0.8842846943563446
195,33.06692198853639,0.885140508083947
196,33.12991443042782,0.8851313656026376
197,33.19391650251547,0.8856807814524621
198,33.255054964995914,0.8854560451718941
199,33.323818603313875,0.8853880502667241


==> imgs/results/C081-35_30_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,16.9979041772747,0.12562644548982393
1,18.365640985207623,0.18581072969187476
2,19.351580069763983,0.22472791769850192
3,20.159509331768422,0.24507769480124758
4,20.794151520995143,0.2684337693580336
5,21.50547161803866,0.29660415034999565
6,22.21692633984827,0.33038434389282967
7,22.712944246763623,0.3506943293856634
8,23.138752931199402,0.3613289547571859
9,23.418599964371445,0.37650014833836315
10,23.704074627670515,0.3985515383905202
11,24.46553928453797,0.42873507081037504
12,25.31817047043298,0.45617538295700777
13,25.94320717978658,0.4789533072456261
14,26.520628353318585,0.5036363586056307
15,26.923033382453486,0.5253116477552524
16,27.22816029436125,0.5440938828284373
17,27.46695022618041,0.5586842083665328
18,27.661747558556517,0.5709718836591746
19,27.825215430323578,0.5835963320535347
20,28.01846385935174,0.5973944211558895
21,28.058656547079597,0.6089824241529945
22,28.26066119691623,0.6186079666735586
23,28.343464371803005,0.6271225709447973
24,28.36738192503274,0.6357519407816865
25,28.719834646455723,0.6501741729339855
26,29.128452764646845,0.6638559451593068
27,29.719588731712093,0.6832018843910694
28,30.356094684848912,0.7053667236034871
29,28.606839755364824,0.7057730061970651
30,27.270829012260794,0.6156999767008526
31,27.225452505821664,0.6086656414032708
32,27.249598763709393,0.6218316847365759
33,27.41137374276179,0.6571644045752916
34,27.60256210614854,0.6844590973714125
35,27.973447818655103,0.7013595783394445
36,28.549541366633086,0.7100482776780966
37,29.086489261699604,0.7186116566800571
38,29.40277866610768,0.724919429546563
39,29.619376754118065,0.7307491030197334
40,29.73650603976852,0.7340186296533264
41,29.824359032907864,0.7369295026427889
42,29.867576183878267,0.7384203363357661
43,29.890971408404337,0.7398051174344625
44,29.981860126627836,0.7414375322542223
45,30.10627950634719,0.7440632278277539
46,30.325868115805193,0.7501938148423789
47,30.632395958664887,0.7635726105183198
48,31.20530595395803,0.7959521192500806
49,31.974663286003143,0.8395411806591367


==> imgs/results/C081-35_30_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_30_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_30_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,450.0600280761719,18.431586877823666,0.34310318901543435
1,379.9332275390625,19.689167926456456,0.4121451208331194
2,181.4656982421875,21.76543289120623,0.43404654205208554
3,42.00603103637695,23.89421400346339,0.5060979964753313
4,6.4811320304870605,25.294004972133735,0.6291826440298625
5,28.91192054748535,25.158081072023393,0.5916721974615335
6,36.69940185546875,25.083300786413165,0.5776975946489588
7,24.74635124206543,25.23547040264894,0.5939078541504298
8,8.165024757385254,25.35225377657218,0.6289139276668712
9,6.925660610198975,25.02185426445041,0.6378419945739453
10,14.792572975158691,24.747554727807465,0.621762284465735
11,15.051817893981934,24.859776521630543,0.62696073333477
12,8.317975997924805,25.27603695529633,0.6509736232040699
13,3.369354009628296,25.784463677981964,0.6615616283735644
14,6.114382743835449,26.47147868993697,0.656258606039633
15,7.545408248901367,27.151069266045077,0.6594500214882968
16,4.332456111907959,29.673564688610952,0.7269818972867963
17,1.5101993083953857,30.164819718970122,0.7773540103003499
18,3.5539228916168213,29.56140547585663,0.7990208926465916
19,4.340180397033691,29.488219403744086,0.8054452701190319
20,2.377288818359375,29.883223732352274,0.8018821200132512
21,2.008394479751587,30.47230665725765,0.7684446195873768
22,2.8577888011932373,30.592666437207306,0.7562733987694287
23,1.8669774532318115,30.61200022341058,0.7729294676910899
24,1.6650506258010864,30.477913104603825,0.8132726870047114
25,2.189936637878418,30.398789179252343,0.8219484483136349
26,1.2910560369491577,30.7097734549135,0.8161292807948924
27,1.5791252851486206,31.150812168395067,0.7841792439781861
28,2.2984423637390137,30.486124144522194,0.760391556189775
29,1.404688835144043,30.653205132898943,0.7812281659926195
30,1.025520920753479,31.278110711537895,0.8334025482439715
31,1.2108808755874634,31.244508800929815,0.8386525509573035
32,0.7497640252113342,31.5877443817143,0.8344982905109395
33,1.7564677000045776,30.12423461993531,0.7714386058801888
34,2.248183488845825,29.326682844271712,0.7543848335827928
35,1.2101776599884033,29.565063762646275,0.7778422856778898
36,1.011041283607483,31.080088449243426,0.8326931786050275
37,1.5013465881347656,32.2058060653997,0.849229101511471
38,0.9593982696533203,32.1133894979892,0.8476643570911419
39,0.6511539816856384,31.99483395506182,0.8399064677775712
40,0.8155134320259094,32.959457018418114,0.8512422302899286
41,0.5813522338867188,32.343804972195755,0.8444389527000263
42,1.1325654983520508,31.96366068160693,0.8402989096333534
43,1.3718611001968384,31.988624368843517,0.8385137479258832
44,0.7131290435791016,32.25278615821459,0.8448200103226788
45,0.8345386385917664,32.366672672055316,0.8382038515645415
46,1.3400031328201294,32.213106604850495,0.8306661506347824
47,0.9039171934127808,32.4811384097549,0.839586400747411
48,0.5048515200614929,32.43015927444456,0.8459642854499085
49,0.6073510050773621,32.453963263088305,0.8453961463354416
50,0.4586176574230194,32.574114267594496,0.8490639394000843
51,0.8737923502922058,32.59633147218623,0.846955307675533
52,1.0790404081344604,32.69059095596567,0.8469774840353206
53,0.6438102722167969,32.7447051397247,0.853220800286755
54,0.5760906934738159,32.62514389990089,0.8506486408324195
55,0.7951599359512329,32.58177096079162,0.8470961843033582
56,0.5667786002159119,32.74209181964145,0.8530761385530233
57,0.5131467580795288,32.988584769150066,0.8606753102425486
58,0.5935381650924683,33.064082530749694,0.8616563657261804
59,0.42630863189697266,33.076568206279845,0.8619697713690176
60,0.6595633029937744,32.974537473459826,0.8531052415210083
61,0.85134357213974,32.98694059351081,0.8496203212210834
62,0.5946032404899597,33.15941490215684,0.8559544701687991
63,0.390671044588089,33.56370962709307,0.8683834658845887
64,0.5426059365272522,33.75718684700446,0.8709393466403708
65,0.5236437916755676,33.65976652340386,0.8694313494925573
66,0.4145461320877075,33.57199460424467,0.8664912544783726
67,0.4614703059196472,33.74445300479217,0.8653752554089278
68,0.3986039161682129,33.93542112073105,0.8682735602637232
69,0.41627031564712524,33.50904192843035,0.867712716869846
70,0.5061306357383728,33.31947717827455,0.8659757516496405
71,0.40806546807289124,33.95283847870263,0.8718631941359639
72,0.34113025665283203,33.98539059780119,0.8717692764926329
73,0.41622740030288696,33.987955030767665,0.8702010185935497
74,0.4373105466365814,34.02509679099993,0.8706239398503527
75,0.3392169177532196,34.12630490442837,0.8730854937001095
76,0.3561928868293762,34.12927093465999,0.8727271302633286
77,0.4312680661678314,34.024692222380025,0.8705117667504102
78,0.37751686573028564,34.13246309792322,0.8719010092963204
79,0.310143381357193,34.19254845583373,0.8740024181859866
80,0.3624534606933594,34.105930634900574,0.8732961906322315
81,0.3855482339859009,34.03335526165384,0.8724212649605647
82,0.33500757813453674,34.051179168474235,0.8730897784782573
83,0.30854302644729614,34.255132363313635,0.8750023220199272
84,0.3273238241672516,34.31799172954483,0.8755158855242356
85,0.31586384773254395,34.29969361622151,0.8762379928871319
86,0.3209165036678314,34.305411989331404,0.8772511899501682
87,0.3209891617298126,34.34193773912372,0.8777211324523687
88,0.2987872362136841,34.33005086411696,0.8775096130313799
89,0.31021279096603394,34.3077170937937,0.8768460247089267
90,0.31857746839523315,34.401392330281865,0.8774895470426977
91,0.3044029474258423,34.42503412644645,0.8783211799458563
92,0.299154132604599,34.41612575587867,0.8791727462798506
93,0.3050568401813507,34.430771662280996,0.8794622726518512
94,0.296028733253479,34.41173877848303,0.8792431646762043
95,0.29630500078201294,34.37281022694044,0.8786119633309543
96,0.2999143898487091,34.454259152031184,0.8790032877734899
97,0.2954787313938141,34.47752775780006,0.8794628840070516
98,0.29238858819007874,34.468365951041434,0.8800197745981813
99,0.29305171966552734,34.48309845028558,0.8802618289245665


==> imgs/results/C081-35_30_DGP_init_nosched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_30_DGP_init_nosched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,450.0600280761719,18.431586877823666,0.34310318901543435
1,379.9340515136719,19.689318251991775,0.4121551509886973
2,181.4350128173828,21.766454437317066,0.4340611822877657
3,41.91555404663086,23.896273848963,0.5062778057650679
4,6.5502543449401855,25.294691784294358,0.6291245146329296
5,29.250808715820312,25.153026862866877,0.5911032306146774
6,37.121604919433594,25.077190122434338,0.57706662505329
7,24.991436004638672,25.23145615609473,0.5934034124865329
8,8.166705131530762,25.348732985846087,0.6288153827384654
9,7.118019104003906,25.007883914133465,0.6373969713428276
10,15.367411613464355,24.72212266056584,0.6204006926355067
11,15.649068832397461,24.83376943487321,0.6256158072700101
12,8.565330505371094,25.26222000532066,0.6506859932513939
13,3.373720645904541,25.788426126171366,0.6615880371582757
14,6.146249771118164,26.48911476109064,0.6563429959167254
15,7.3415727615356445,27.26539107078186,0.6625404944723617
16,3.8818137645721436,29.830182083183292,0.7323248630500929
17,1.6588751077651978,29.989091868124426,0.7814825620743436
18,2.2720065116882324,29.871884483614508,0.7948810618180744
19,1.7126177549362183,30.217082263368443,0.790101789938569
20,3.1630353927612305,30.609369089258323,0.757880360540282
21,3.6891884803771973,30.766236898594947,0.7566722961391376
22,1.8726977109909058,30.940030369245388,0.7894755662008617
23,2.677891969680786,30.54981045662736,0.8360207608985751
24,4.151767730712891,30.411174630405128,0.8437963165825978
25,2.6241416931152344,30.932598368252165,0.8489347989845947
26,1.2280648946762085,31.53236318612564,0.8276486823851615
27,1.4193857908248901,31.558078286940777,0.8206376074352264
28,0.9980289340019226,31.694888788675,0.8454187036272436
29,0.8568791747093201,30.879482049021846,0.8280376809632145
30,1.1557507514953613,29.119334747354387,0.7717145887549057
31,1.1726326942443848,28.422284822225095,0.754900668098295
32,1.1320282220840454,30.136153652306476,0.8110024180436516
33,0.9139258861541748,32.36862631920057,0.8561250378414691
34,0.6873018145561218,32.46816100371932,0.853941555226475
35,0.6524372696876526,32.35221358156243,0.854433552058801
36,1.3473665714263916,31.735603897654915,0.8391679590198695
37,1.3311103582382202,31.70211356839509,0.8365733057747111
38,0.6591861248016357,32.06471683683489,0.8493400301415203
39,0.6229590177536011,32.14065380955023,0.8494487590246312
40,1.002627968788147,32.28787104184463,0.837839260375618
41,0.8308761119842529,31.879502250160122,0.8363528892974872
42,0.9384457468986511,31.520795097247603,0.8366801477522626
43,0.8193437457084656,33.0499728232446,0.8610193669413254
44,0.5502673983573914,32.80362907911433,0.8555885323587283
45,0.5485545992851257,32.78426607541918,0.8564663578794971
46,0.6725437045097351,33.49028252777601,0.8660467615658417
47,0.4679611325263977,32.94923144111839,0.860872264268931
48,0.8428612947463989,33.00473445208386,0.8555073447650596
49,0.5813632011413574,33.405622016159526,0.8654647332582698
50,0.8433022499084473,33.72530792751558,0.8619675974418893
51,0.9658201932907104,33.689690640654476,0.8588250666154176
52,0.39416393637657166,33.80759825847833,0.872644027912885
53,0.3731392025947571,34.000421907260005,0.875254132687807
54,0.9934446811676025,32.7363783233804,0.8466597140420526
55,0.9676313996315002,32.51962684507395,0.8448985334792585
56,0.4743046462535858,33.5021948768729,0.8688344556594864
57,0.5571742057800293,34.03274154051652,0.8779447240873873
58,0.5901524424552917,33.31057916525679,0.8623477830554396
59,0.5487818121910095,33.16370967338909,0.863290201708369
60,1.0163698196411133,33.493436742081116,0.8726796582665219
61,0.8961389660835266,33.97863990494035,0.8778909478309601
62,0.35502663254737854,34.442210410237195,0.876839900334619
63,0.4643230438232422,33.34861615498512,0.8638640119713172
64,0.4937361180782318,34.10699319592946,0.8777018629785552
65,0.30776023864746094,34.46681998191268,0.8814273476765603
66,1.2340054512023926,34.27524232341757,0.8613887214574367
67,1.1876723766326904,34.28527114663065,0.8629024256688207
68,0.2807759642601013,34.59538956301681,0.8820200317719356
69,0.819915771484375,32.93408691906577,0.8612920915824213
70,0.7254998087882996,32.250210490018006,0.8514924822046794
71,0.5326332449913025,33.423638559584965,0.8662225766612962
72,0.33433467149734497,34.302830692887746,0.8764546988140568
73,1.0666178464889526,33.82182613097068,0.8679881052975058
74,0.8949242830276489,33.68947103482242,0.8685962906662896
75,0.5003525018692017,33.96635874708343,0.8681742193230242
76,0.47013822197914124,34.26626284507235,0.8709528632679134
77,0.6273090243339539,34.35710923912075,0.8776669193606526
78,0.48680052161216736,34.381642345238916,0.8788579462198168
79,0.7650551795959473,33.44042717373273,0.8588307877084166
80,0.8317583799362183,33.615040345234796,0.8593106612007618
81,0.28277817368507385,34.692712429795655,0.8818805748200342
82,0.29249343276023865,34.65915931677586,0.8793241230352372
83,0.42020055651664734,34.54911924388247,0.88243653945449
84,0.360337495803833,34.01989282510666,0.874791059481293
85,0.2767561972141266,34.76818755531281,0.8810702461097241
86,0.7567611932754517,34.56981802268563,0.8820274833779559
87,0.4952771067619324,34.535146289612506,0.8828408763540014
88,0.7612717151641846,34.29878837819374,0.8686476495841742
89,0.9547948241233826,34.67529143860005,0.8672872044749409
90,0.2923868000507355,34.666690356309886,0.8813837059872002
91,1.394852876663208,34.333175321127186,0.8748174701463058
92,1.5901618003845215,33.415823745451064,0.8653479406764581
93,0.541924238204956,33.08073198523916,0.8651216801852658
94,2.1554508209228516,33.22627991958366,0.8393829551779329
95,3.308931589126587,34.11573903217911,0.8356734513109177
96,1.7295180559158325,34.30352864683188,0.8516393092559427
97,0.4321626126766205,34.15947124120154,0.8783790070433766
98,0.8612279295921326,33.884174847655736,0.8760493703008592
99,0.3931819498538971,34.22450271631366,0.8782839229742586


==> imgs/results/C081-35_30_DGP_noinit_nosched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_30_DGP_noinit_nosched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,494.5118103027344,14.803798493267246,0.3446421724942416
1,205.7567596435547,16.605663818451966,0.3312089888584099
2,85.1002426147461,18.410205688677646,0.32410211465539596
3,105.8331298828125,19.863362964574897,0.35276562279718615
4,137.82522583007812,19.867649600828166,0.35397000668756534
5,127.18436431884766,19.863599722092406,0.3538688882834176
6,95.65711975097656,19.79745888998458,0.35371308877370405
7,72.2149429321289,19.455856762921076,0.35427431447492375
8,85.4303207397461,18.741338734149977,0.3584531413422034
9,110.54618072509766,18.28662832871777,0.3645180338532856
10,119.9186019897461,18.152348392954362,0.3673798985820768
11,108.51605987548828,18.322302306655985,0.36739873515074756
12,87.65023040771484,18.70082806189926,0.36567553383308427
13,71.4421615600586,19.194445621502055,0.3627469148353178
14,76.81816864013672,19.658958652604785,0.3607675773816835
15,92.55830383300781,19.81163075950451,0.36038753081081704
16,100.0263900756836,19.85011265100901,0.36111203147144594
17,94.62736511230469,19.831847124941632,0.361604210942054
18,81.13398742675781,19.743087187828035,0.3634022331211402
19,70.20806121826172,19.509163792543298,0.3653868318222384
20,74.14783477783203,19.070533981599766,0.3695777596436926
21,84.71916198730469,18.79376054396729,0.3741214491238817
22,89.05211639404297,18.675101154331635,0.3728986864909096
23,84.12432098388672,18.721350107564035,0.3721011681083104
24,74.18932342529297,18.96105015088987,0.368254297380038
25,67.26939392089844,19.300886914534342,0.3642143680000938
26,73.71022033691406,19.63587894744348,0.36021862945727107
27,84.5959701538086,19.76335250729624,0.3581309792758576
28,88.407958984375,19.79057708328809,0.3565880797098486
29,83.2535629272461,19.756832271417842,0.3553221452999546
30,72.63322448730469,19.63790116017166,0.3548786843249091
31,65.12409210205078,19.408030769350468,0.356959946759836
32,67.11017608642578,19.165139079117484,0.35962467403439813
33,70.8706283569336,19.034699394836224,0.36686748546749137
34,70.2439956665039,18.954537336621843,0.372310827210213
35,66.10057830810547,19.039948129526213,0.3728146291709396
36,64.69332122802734,19.08368782611691,0.36335257870693477
37,66.34864807128906,19.23965631089161,0.3594945787843156
38,65.98999786376953,19.445181068458457,0.3614709089309769
39,64.27120208740234,19.440125794965848,0.36658857939632655
40,61.837093353271484,19.412079303334725,0.38232920314972657
41,62.276248931884766,19.305403508794804,0.39967030284810984
42,63.370418548583984,19.163275335919906,0.4016418927049808
43,61.660362243652344,19.17032594333573,0.3929310895749848
44,58.16943359375,19.29546333257539,0.3906666638609599
45,69.11885070800781,18.78584829041079,0.37677551585757296
46,74.52640533447266,18.794444616770612,0.3716320560109755
47,71.32464599609375,19.07439224357497,0.3742694293480626
48,68.64128112792969,19.239272691107402,0.37694592275218736
49,64.09840393066406,19.354545638756417,0.3895093553599006
50,60.04570388793945,19.49928672005137,0.4017359032713068
51,60.25526809692383,19.458165664973006,0.41001101100223925
52,60.53337097167969,19.46012780332152,0.41098534984210866
53,59.73713302612305,19.560843013147707,0.4090111620982245
54,60.787899017333984,19.723628067651607,0.4114401451269678
55,61.351932525634766,19.774591710785195,0.4162420544420433
56,59.413612365722656,19.739857314062828,0.42046313846596045
57,58.555816650390625,19.613231570884004,0.42316036716636773
58,59.98762512207031,19.50607586083722,0.4248050246343106
59,59.33451843261719,19.551978782572547,0.4259895036000841
60,57.62561798095703,19.66846196405436,0.4264879633663984
61,58.97442626953125,19.809299793244843,0.4261977956377454
62,60.056846618652344,19.841721070703077,0.42575279811643996
63,58.413761138916016,19.792651012734737,0.42554234012135544
64,57.132022857666016,19.63990683564018,0.42542546760782973
65,57.53430938720703,19.61196702711802,0.42627272872936495
66,56.80256652832031,19.682581930629787,0.42796599833417504
67,56.65021896362305,19.79864917221945,0.4280352880160945
68,56.82930374145508,19.815823422247092,0.4259418010178745
69,55.976314544677734,19.735117414394118,0.42512659901307065
70,56.55644607543945,19.60728798956079,0.42644981087971073
71,56.6309814453125,19.609467539949048,0.4287909269460023
72,55.7718505859375,19.583843996758667,0.422217199568302
73,54.94847106933594,19.75521548846688,0.42128080798004797
74,54.940982818603516,19.820586588248077,0.4260165581348422
75,54.1905517578125,19.783781618907323,0.4289602145150251
76,69.1265869140625,18.83182904541346,0.405896611378513
77,78.21086883544922,18.368378662492233,0.397029864767788
78,79.66812896728516,18.264168350165743,0.38831477688749144
79,79.2168960571289,18.325638040570006,0.3864978878313684
80,77.90455627441406,18.53942376978029,0.38408332274397217
81,73.82254028320312,18.79747884911764,0.3892314464037026
82,61.882362365722656,19.547098768308338,0.4102203926115247
83,59.95703887939453,19.75041091449534,0.42103249033448553
84,60.335628509521484,19.70045437237897,0.4227093282838748
85,60.328125,19.7442751201802,0.4241335339704625
86,60.40683364868164,19.779281005652535,0.42549391811728343
87,60.30029296875,19.721346098385688,0.4270468705898223
88,59.859920501708984,19.77500976075793,0.4279095455494134
89,59.5362663269043,19.85464306931747,0.4292355627207636
90,58.66545104980469,19.849329616125974,0.43051573207285043
91,59.02117156982422,19.77986765231817,0.43366824459261016
92,57.35517883300781,19.83083516230038,0.43784999505498257
93,56.427589416503906,19.88981377113037,0.43978737445871857
94,55.70574188232422,19.8273710693725,0.4234163283956477
95,55.726200103759766,19.885048217389105,0.42546888476988054
96,57.16525650024414,19.95435275928395,0.4328232303675945
97,52.13629150390625,19.887081944719466,0.46054472666808627
98,51.6392707824707,19.757636005702683,0.45954009092414316
99,49.30109786987305,19.889063193300558,0.47729393500003336


==> imgs/results/C081-35_30_DGP_noinit_sched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_30_DGP_noinit_sched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,494.5118103027344,14.803798493267246,0.3446421724942416
1,205.7567596435547,16.605663818451966,0.3312089888584099
2,85.11198425292969,18.409628925405567,0.3240800963705368
3,105.5992202758789,19.86353944158829,0.3528075266376485
4,137.3245849609375,19.867847794628865,0.3539551957319641
5,126.66850280761719,19.863477483965962,0.3538507125916766
6,95.41124725341797,19.795870399439618,0.3537068314536263
7,72.22359466552734,19.45604930230761,0.3542591979539371
8,85.0714111328125,18.749581547592395,0.3583449445530374
9,109.56452178955078,18.301673894126626,0.36428657896972105
10,118.71358489990234,18.169114952089256,0.3671106567214435
11,107.74433898925781,18.334190013727152,0.3671822959396196
12,87.5613784790039,18.70074216393592,0.3653569472451552
13,72.17457580566406,19.155119800133747,0.36317211634410684
14,74.31988525390625,19.615218059983135,0.3620409119694209
15,85.87519073486328,19.77004777795989,0.3612796662229677
16,90.76817321777344,19.81558642220706,0.3626598269396944
17,85.47982025146484,19.797746486602477,0.3656033608651811
18,74.99121856689453,19.67748518197548,0.36693455766319555
19,68.64689636230469,19.418411441395264,0.369052519971138
20,73.85839080810547,18.989012283299132,0.3690582722982454
21,81.95024108886719,18.762426141972576,0.37107391401593154
22,83.33184814453125,18.72822107025045,0.3716550262305264
23,77.77802276611328,18.856219615880303,0.36990227403517356
24,69.73306274414062,19.11785147752239,0.3672065213024276
25,67.36028289794922,19.432574292899954,0.3629445180657436
26,70.7763671875,19.58807165513682,0.35964325093893346
27,72.28858184814453,19.62154511402189,0.3569369856368946
28,69.82498168945312,19.570673480208704,0.3554702813037923
29,65.98750305175781,19.450765336240238,0.35700965569743753
30,65.21893310546875,19.294134407093868,0.3571579150246634
31,66.00264739990234,19.223423385817064,0.3572698071884368
32,65.04461669921875,19.309648943980953,0.36596635848055337
33,63.6419563293457,19.44613782785416,0.3680227970008183
34,63.57111740112305,19.53414343463253,0.3676038566441877
35,62.605438232421875,19.44153990924102,0.3662441441284333
36,61.88166427612305,19.33513403380906,0.36886088322098454
37,62.74355697631836,19.203974618534854,0.37884479155003314
38,63.66471862792969,19.10872989374135,0.38128301901444256
39,61.95458221435547,19.106355159257465,0.384959224925229
40,61.479331970214844,19.055566120893882,0.38710175885200576
41,59.51905059814453,19.165908686716833,0.3942775796176597
42,60.432334899902344,19.18859413980893,0.3993391344074567
43,63.1299934387207,19.043531860410795,0.3851543821945783
44,61.532222747802734,19.257693125568775,0.38920369120267106
45,61.0484733581543,19.279606042541236,0.3889200458061204
46,60.53144836425781,19.267348193894584,0.3918073172630265
47,59.79774475097656,19.206155243079827,0.3963625933696288
48,59.6292610168457,19.1540650351661,0.4013132392517358
49,59.98887252807617,19.152677873097524,0.4035155199898623
50,59.568321228027344,19.37335651045177,0.40483178621986055
51,59.19786834716797,19.4345157022074,0.3967345858232681
52,58.08815383911133,19.469715658582288,0.3917938720441946
53,57.72551727294922,19.563713330061805,0.388350666616064
54,58.296669006347656,19.5891699409875,0.38640842929616476
55,58.10512161254883,19.576147566054594,0.38731336018535173
56,57.51247024536133,19.53207444957916,0.3904531146860787
57,57.257835388183594,19.47979094562518,0.39434612509039996
58,57.81981658935547,19.467202026673792,0.39464415780685175
59,57.55622863769531,19.480068302370093,0.39682782032050257
60,57.87965774536133,19.35529929678487,0.3944851121368683
61,58.0953483581543,19.332639191489804,0.39288194625521056
62,56.53083419799805,19.500735398255934,0.39376592611682376
63,56.86122512817383,19.494472556811612,0.39170858796918134
64,56.84623718261719,19.48676447163183,0.3934123402230815
65,56.92533874511719,19.476277918369682,0.3944326399702056
66,56.667415618896484,19.481560712956558,0.3946390631315055
67,56.27553176879883,19.49521994449639,0.39392559094809815
68,55.873722076416016,19.52326865422136,0.39430023902448186
69,57.93767547607422,19.357670032301403,0.39174604641235794
70,65.36553192138672,18.947036718242288,0.38261111797099373
71,65.0916976928711,18.969875095374476,0.3829503522028068
72,59.47842025756836,19.321074859561207,0.38746038181587567
73,58.70048904418945,19.435469445913945,0.39004449259742363
74,57.331153869628906,19.619271079398626,0.3939524562387032
75,56.930381774902344,19.665513292346596,0.3964388188941528
76,56.91615676879883,19.641065453627185,0.3968948932621537
77,57.03314971923828,19.586269613356837,0.39652411239423135
78,56.860679626464844,19.56814735049758,0.3965128149814538
79,55.85280990600586,19.576297679963574,0.3975297401086787
80,55.584930419921875,19.556248739413967,0.3967693621737382
81,55.396018981933594,19.545368825810105,0.39673224255232653
82,57.22859191894531,19.33926676538702,0.39247404966118504
83,61.40046310424805,19.03728102384265,0.3861655629022529
84,66.0383071899414,18.886708861013645,0.3837059384675092
85,65.42086791992188,18.90848925542108,0.3845337298768339
86,58.976932525634766,19.1872706031795,0.3892024207452283
87,57.12299346923828,19.33790003513991,0.3939066295977381
88,56.63906478881836,19.38421823804497,0.3953088432904735
89,55.32634735107422,19.56324038780316,0.40011865158574705
90,55.471866607666016,19.53775294985923,0.3998628446047931
91,55.48874282836914,19.53938847890759,0.40030248363635024
92,55.43302917480469,19.555568205860748,0.40102971980693164
93,55.36548614501953,19.590453224245234,0.4025642029854199
94,55.35306167602539,19.61182523583658,0.4035722896765436
95,55.36029815673828,19.616131139878437,0.4040367651242525
96,55.26005554199219,19.629079533157046,0.40419550809526994
97,55.18934631347656,19.610749289115766,0.4035912465797463
98,55.141319274902344,19.597839908107243,0.40396476489107735
99,55.05405807495117,19.59384796850887,0.40482042763577053


==> imgs/results/C081-35_30_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_30_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,450.0600280761719,18.431586877823666,0.34310318901543435
1,379.9458923339844,19.689397906415312,0.41217973257131246
2,181.47708129882812,21.765680521114508,0.4340502329741933
3,42.011497497558594,23.894047645906973,0.5060801076008118
4,6.479464530944824,25.294096703837194,0.6291877460198679
5,28.908720016479492,25.158046948792908,0.5916688653394596
6,36.69483947753906,25.08346531967531,0.5777034981545828
7,24.739652633666992,25.235894494238757,0.5939190636018372
8,8.163971900939941,25.352025220533896,0.6289092238845868
9,6.928343772888184,25.02117876193183,0.6378104916567308
10,14.796929359436035,24.74751900937801,0.6217586337530192
11,15.057567596435547,24.859020845879286,0.6269538560302954
12,8.32153606414795,25.275539956567037,0.6509684725567357
13,3.368328332901001,25.785357753099053,0.6615890725219222
14,6.126106262207031,26.472797586521494,0.6562248400450995
15,7.581990718841553,27.143694923723245,0.6591312755198558
16,4.366827011108398,29.674924567286123,0.7267832319865951
17,1.514209508895874,30.165427423578617,0.7770849201583909
18,3.582578659057617,29.555100892551867,0.7990190154262324
19,4.441116809844971,29.472560639736813,0.8055079815975614
20,2.4663047790527344,29.861104280953548,0.8024938166175553
21,1.9272129535675049,30.45933988520519,0.7700324861787902
22,2.6919353008270264,30.58544011090635,0.7583730969029551
23,1.7595791816711426,30.601314859485626,0.7753995481372439
24,1.7661672830581665,30.45612064071614,0.8151806355918118
25,2.28566837310791,30.378979312681572,0.8227351024723054
26,1.3053632974624634,30.71185710799469,0.8166287220035698
27,1.5915148258209229,31.208233147496145,0.7852635984632066
28,2.343285083770752,30.64687072788032,0.7629441523880828
29,1.4359968900680542,30.759639129886843,0.7827576353633157
30,1.0003107786178589,31.281314646405324,0.832740560031454
31,1.1891629695892334,31.289108693651993,0.8391235503131128
32,0.7339537143707275,31.652176589498026,0.8358502981913919
33,1.5102895498275757,29.587872410994652,0.7661585723626455
34,1.7360243797302246,28.857695202260697,0.7479495138019296
35,0.9198878407478333,29.977825383993387,0.792923272102275
36,1.2348685264587402,32.07634860961146,0.8538544611446932
37,1.676889419555664,31.773731349567633,0.8467979482486024
38,0.8939353227615356,32.26292916577978,0.8541226818626476
39,0.9786203503608704,32.46348006242104,0.8442582143413797
40,1.4356050491333008,32.3585913309283,0.8365557588746846
41,0.8769296407699585,32.476135738650086,0.8481274800182953
42,0.8672887086868286,32.34178921020539,0.8512220758749842
43,1.1789788007736206,32.25798398034921,0.845809069770515
44,0.7258138060569763,32.518596874066304,0.8528566129951887
45,0.8142157793045044,32.91563603521907,0.8551187805976496
46,1.0866408348083496,32.882640566253556,0.850500907693535
47,0.6131961941719055,33.11295769401563,0.8585147651264444
48,0.665259599685669,32.557822268158596,0.8465860612031371
49,0.9205337762832642,32.5277658487012,0.8421863018025272
50,0.5794696807861328,32.70634738646368,0.8495778574914001
51,0.5886894464492798,33.264107828923464,0.861905613216415
52,0.7966253757476807,33.39988363808549,0.8626160427934118
53,0.5407338738441467,33.32991160963472,0.8639159479679167
54,0.6447352766990662,33.0930105272388,0.8553086591812428
55,0.8368260860443115,33.067258631531445,0.8510675149644091
56,0.5406580567359924,33.354036547289105,0.8586965310471878
57,0.4716416299343109,33.603231375301064,0.86729057164542
58,0.6240781545639038,33.409779293525794,0.8650376143516004
59,0.437684565782547,33.60088673401147,0.8671061465753614
60,0.4776809811592102,33.596975152448266,0.8620395091258883
61,0.5546452403068542,33.569219602230916,0.8602939284214601
62,0.4023303687572479,33.68620148923381,0.8654028599725961
63,0.5418004989624023,33.76944847483997,0.8685358115470111
64,0.6693490743637085,33.71011044714102,0.8673206009321734
65,0.4722992777824402,33.81090199042068,0.8691087907501841
66,0.3682446777820587,33.871269012115576,0.8674389991811067
67,0.4150087535381317,33.83968518767729,0.8658161359666661
68,0.3434019386768341,33.938633636367996,0.8686968089289367
69,0.4797487258911133,33.96666374254253,0.8698833945753947
70,0.5774312615394592,33.97806946491289,0.869047480233714
71,0.44344228506088257,34.02168495098631,0.8702465584648326
72,0.3482756018638611,34.0173962133042,0.8700104736819789
73,0.3890721797943115,34.07139216180601,0.8695016897587031
74,0.3463659882545471,34.09999429778591,0.8701626233051941
75,0.3626645505428314,33.96166470832671,0.8700764905292689
76,0.39157676696777344,34.16022488186034,0.8719037257716507
77,0.35578471422195435,34.19577524443115,0.8727748858393579
78,0.340503454208374,34.1390186442751,0.8725813319080398
79,0.3573245704174042,34.161905827120634,0.872806716228947
80,0.3212186396121979,34.24607930325391,0.8740308359635174
81,0.3435709774494171,34.13311373139844,0.872674671902202
82,0.3876696228981018,34.01526519012011,0.8714112137185708
83,0.34771639108657837,34.22922370893493,0.8737675947523191
84,0.3108542859554291,34.310387392419955,0.8755638170747608
85,0.3367689549922943,34.2900709071492,0.8755368841829448
86,0.3452596962451935,34.29871051477518,0.8755054144429341
87,0.3153304159641266,34.283885123222085,0.8755312731433287
88,0.3153209686279297,34.29295867662299,0.87557324113255
89,0.333627849817276,34.37498179313555,0.8761177909177169
90,0.3230617642402649,34.37942759912942,0.8766229999149293
91,0.30780118703842163,34.364943027673206,0.8773333497692197
92,0.31302911043167114,34.38227191303482,0.877522348374188
93,0.3103768825531006,34.33527686870097,0.87680794095812
94,0.3073786199092865,34.27823394430462,0.8762480183261707
95,0.30183959007263184,34.391131851186074,0.877313628128551
96,0.30306756496429443,34.42673875176463,0.8779028876178339
97,0.3034248352050781,34.41086095986143,0.8781837781649604
98,0.2999037206172943,34.435566454594806,0.8784166498134658
99,0.2938827574253082,34.41921168487654,0.8780143317828849


==> imgs/results/C081-35_45_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.2640076865739704,0.009579714391140451
1,18.248357659067413,0.18195438095137573
2,21.15523544400368,0.3416277223014344
3,22.495105413409348,0.4027187317105127
4,23.348944981325346,0.4425035424250284
5,24.367908802410213,0.46754830926694974
6,25.22325504713813,0.4907807099611921
7,25.672693865562145,0.5100623125814873
8,26.051742371677506,0.5244803924486362
9,26.634819188920172,0.546218258671048
10,27.296375163984685,0.5792282411978896
11,27.859402418545468,0.6232267857247094
12,28.444805677087388,0.6679828689501556
13,29.439205966953317,0.7307626791101451
14,30.41938964426575,0.7821358312921859
15,31.297265752565018,0.8264134062840273
16,31.844967612551834,0.8469805153248235
17,32.17160934733333,0.8568441942517832
18,32.51228913745388,0.862459720662076
19,32.9061789608889,0.8674089747215211
20,33.34525384531539,0.8727131770993597
21,33.84443597633392,0.8807562148867846
22,34.298247049145225,0.8863292788077592
23,34.74269915485325,0.8929382113698721
24,35.157568656031295,0.8992264822350741
25,35.582221958186445,0.9056743889555335
26,36.015538604672415,0.9113423546475172
27,36.38151208178711,0.9162273170573711
28,36.64336946765098,0.919302402204752
29,36.76256191921727,0.9163172864325047


==> imgs/results/C081-35_45_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,9.996043298693838,0.009796597984894222
1,13.077791128863991,0.021540559278775705
2,16.27337412967379,0.06447347017063165
3,12.355658609740562,0.02269806818990147
4,15.772457401297522,0.04895098817946787
5,18.397691453304322,0.15560206949968441
6,14.87599220795101,0.04667233222799413
7,18.018135291448562,0.13034798719828875
8,19.650135972860845,0.2530078071543236
9,16.448567361980114,0.08213503733199605
10,19.41347438329145,0.22404515615854295
11,20.391498194550273,0.30293612654982705
12,17.768597979522568,0.13711936103977304
13,20.234604563099715,0.28892718539468937
14,20.114746030833007,0.2839722838022705
15,21.14478289217866,0.3381181914326448
16,18.845027455501373,0.19355886952515708
17,21.023577320663208,0.3401761708793598
18,21.56777277200714,0.3630754533473178
19,19.841472517813127,0.2591686806022799
20,21.583082681025758,0.3757496427123078
21,20.590849351379426,0.28455824235343874
22,22.316628647480343,0.3988873828318831
23,20.152769606430823,0.2555727550083253
24,22.18947355339761,0.3919887747990861
25,22.897704263295427,0.4367589559909569
26,21.751658261385796,0.3463225524480893
27,23.20182972119035,0.44971055384387076
28,21.889641132735154,0.3325404704358299
29,23.652406031623478,0.46347273813026557
30,24.230630961936654,0.5058241170626704
31,23.483480154414057,0.42792554890760187
32,24.614542013163295,0.5188727487881748
33,23.394936303386036,0.3865002443382343
34,24.798235341540554,0.5274600185729276
35,24.9206935027114,0.5596093668802432
36,24.582682701807013,0.4766980854451581
37,25.04373291793437,0.5688687097526198
38,24.469914645253866,0.4569219595295445
39,25.0544943403168,0.5691362347245884
40,24.39467214831579,0.4512058102934619
41,24.995622285617447,0.5633041624638973
42,24.666753220315357,0.49524802559325404
43,25.04843243837022,0.5816170793658304
44,24.59014035933315,0.48613293571412286
45,25.029140988045548,0.5772719411069247
46,24.705050131426244,0.5153539789073981
47,25.048072774961337,0.5870202224323964
48,24.841097327899824,0.5376683735035938
49,25.072662063610835,0.592969601878232
50,24.72420656055428,0.5295940640893402
51,25.057535923395662,0.5926944885496255
52,25.08777775243207,0.5959954881519396
53,25.083198253981436,0.5991075978551353
54,24.836874078223108,0.5800670658976196
55,24.93494147428354,0.6003601773174978
56,24.824125932854226,0.5837329265842506
57,24.956643131168242,0.6054593239511119
58,24.8361816754678,0.5957904425653571
59,24.909197811287008,0.6076173705765616
60,24.92489020525913,0.59909173344496
61,25.11749533099176,0.618311623017866
62,25.14925678803054,0.6157726057618351
63,25.21583835881937,0.6247413453058993
64,25.296190838737896,0.6170755260408821
65,25.390542404924762,0.6318668674323354
66,25.411645562388298,0.6309598357912195
67,25.44847975014882,0.6367891033040409
68,25.49412214687741,0.6230180934588379
69,25.6215841373521,0.6439000623653321
70,25.6912780781154,0.6434166732775596
71,25.80317683221246,0.6520322517328634
72,25.890057556369857,0.6498588178303306
73,25.998729368783934,0.6604990163073824
74,26.098020386028303,0.6623357224007702
75,26.19537816551437,0.6679421632255371
76,26.247859390895243,0.6704696088519759
77,26.35088602782076,0.6761543544515011
78,26.362100787234507,0.6775273830180608
79,26.46049696217089,0.6836829761168914
80,26.587995626225243,0.6701258544362678
81,26.605720438556915,0.6915397643982703
82,26.646951181938633,0.6840578031944684
83,26.699510060310864,0.69889145223451
84,26.6980221179036,0.6910671265417274
85,26.739932701916885,0.7026017916277678
86,26.76329371637276,0.6908196119480825
87,26.797082252297532,0.706606835454108
88,26.80329303588637,0.6915753014873187
89,26.875805183438093,0.7036120780683017
90,26.754725845753967,0.6958132752994508
91,26.865696815837442,0.7127353227715487
92,26.969604043597755,0.6886975877083535
93,26.99805476894906,0.7165451422116635
94,26.980517132653986,0.7012773064928033
95,27.092448595108735,0.7112104136526854
96,26.934956197386878,0.7153475131805799
97,27.156318768114968,0.7193202994495765
98,27.16328922290313,0.7111355019223988
99,27.245596503328017,0.7250529528927124
100,27.278273936663577,0.7135202849018281
101,27.360160130292307,0.727438257949398
102,27.271293309013345,0.7183946100100844
103,27.418097091554824,0.7294734443583676
104,27.32690958124127,0.718536282566521
105,27.481163375799706,0.731439284318404
106,27.42067501827083,0.7248675866035049
107,27.550259685346372,0.7345884251118182
108,27.5243055725024,0.7288760823219642
109,27.64445407729343,0.7384700365226509
110,27.64230900144141,0.730826550579184
111,27.76527841209335,0.7445693996684701
112,27.846721293777307,0.7398610273648114
113,28.038405657804866,0.754466604874014
114,28.256578058802898,0.7624262543558704
115,28.613668587424456,0.7835706329980536
116,28.77367945006071,0.7928582909318528
117,28.849947227132866,0.7984575647457935
118,28.894376121399596,0.7976005007372802
119,28.93448180810521,0.8023896733574168
120,28.978462619897197,0.8005135613488406
121,29.0157422298839,0.8056787168721762
122,29.050434558453823,0.8023107000484004
123,29.07748660275282,0.8083484101833762
124,29.11715690295106,0.8061982979589419
125,29.149036463873138,0.8109279237536694
126,29.182897274783926,0.8078190406708988
127,29.206090950100865,0.8131696782859806
128,29.232609764232663,0.8101281938974948
129,29.25382065783095,0.8148815050895354
130,29.268998416574732,0.8125598926214926
131,29.30236111639159,0.8163431914028274
132,29.321934382999043,0.8150657335987475
133,29.34693937908337,0.8184628654919353
134,29.339607187994975,0.8165276733046142
135,29.384079046836863,0.8199579473628056
136,29.404874280615857,0.8186010284488874
137,29.432971559466957,0.8213673556376265
138,29.4353709516095,0.8205687298166312
139,29.467869362342427,0.8231539971643642
140,29.475403574861563,0.8213780762932189
141,29.506796173110125,0.8246602783010292
142,29.526429280584235,0.8207560036134994
143,29.541697531376286,0.8257352687438649
144,29.559127336813052,0.8241786155381263
145,29.593559784166207,0.8272745725172139
146,29.606732715756227,0.8255962432299409
147,29.66415929950198,0.8285809992266974
148,29.691236052808293,0.8279742694867062
149,29.72984888302559,0.8304663790407797
150,29.71796365336569,0.8296826654474526
151,29.785497193615527,0.8328871655091951
152,29.78155971697186,0.8310037218167822
153,29.85224790252576,0.8355130759074909
154,29.874399040256584,0.8351570118128936
155,29.93563553335906,0.837987941308332
156,29.97673559027639,0.8384614046987985
157,30.0239264073384,0.8405192247895164
158,30.04920688680544,0.8407805647876301
159,30.083173559364376,0.842246137657168
160,30.12526406942191,0.8426131485242373
161,30.1592799879476,0.8439493240218312
162,30.198446681085166,0.8443928402999695
163,30.244599911204553,0.8461442171439515
164,30.289360515006535,0.8464966531046177
165,30.355425404099915,0.848385378524039
166,30.428583984953633,0.8491710132024847
167,30.522752379673165,0.8513787604099121
168,30.616663917158114,0.8523206109033237
169,30.720754728923865,0.8548460612580999
170,30.802358554090247,0.8554624165934525
171,30.894090786705437,0.8575884487944778
172,30.990384533579622,0.8583858296250305
173,31.1084668218912,0.8611137380525368
174,31.223582078498954,0.8620088131423462
175,31.34737929074805,0.8647736321406437
176,31.45924464639418,0.8657653170918282
177,31.56467092376073,0.8680138074407722
178,31.666298553350142,0.868565168155818
179,31.768763534733274,0.870812120307928
180,31.868363700623878,0.8714413758503045
181,31.96008511421627,0.8735642806480043
182,32.05750638486023,0.8741914395009479
183,32.146677181065826,0.875997348766055
184,32.23351969253847,0.8764243884817958
185,32.32280740459781,0.8782893424605429
186,32.406449343627614,0.8785434209515368
187,32.488485068917115,0.8802346891027335
188,32.567134222959886,0.8803810616950155
189,32.64778524839394,0.8820521771799503
190,32.718941983800484,0.8820344668511748
191,32.79197761242196,0.8835361980005297
192,32.858428197817766,0.8835049506703243
193,32.92332455120375,0.8845851888170907
194,32.99071450993134,0.8847001937831268
195,33.06138901707828,0.8857269209865425
196,33.13226748613403,0.8859878549056547
197,33.202533575937416,0.8867984689049162
198,33.26850660041456,0.8867433047695011
199,33.342807532603715,0.8868633978098631


==> imgs/results/C081-35_45_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,17.05359151935941,0.12838612343762443
1,18.426206594459856,0.188043209410395
2,19.40357117846723,0.22625952652837364
3,20.179175563615864,0.24494935043913324
4,20.824185687272852,0.26994758514360945
5,21.5359900690205,0.29963609483724823
6,22.270622088109594,0.33652856836751427
7,22.74458972073374,0.3522106365380215
8,23.164815203505395,0.36343466789400924
9,23.456472206736507,0.3821158349632706
10,23.759571280452253,0.4065852655299798
11,24.55589968996854,0.4287877413846189
12,25.392233845302595,0.45776794192342646
13,26.00162604751885,0.48075373958945644
14,26.580142532677566,0.5059170343424944
15,26.9705386645842,0.526993463619539
16,27.27363133605128,0.5452799582454637
17,27.50886409690894,0.5591028402781076
18,27.70232603792969,0.5713335075207977
19,27.87890514581513,0.5836355459922338
20,28.069550563816257,0.597401965136292
21,28.115369154739934,0.608360053089045
22,28.31925898999376,0.6188870686253533
23,28.405751979907343,0.6280661047220305
24,28.43652982719192,0.6378267995372974
25,28.835230176370455,0.6536579471138716
26,29.265545970203675,0.6689686133397892
27,29.99334440796021,0.6927979468854032
28,30.505744152055385,0.7177977513448801
29,28.11465363466981,0.7089982170926146
30,27.343280833921643,0.6189349291341659
31,27.292231471622394,0.6172434068698538
32,27.318959203077195,0.6340709458283463
33,27.51018370347138,0.6788101926199924
34,27.733022815867336,0.7017150652447548
35,28.145866281541178,0.7035922105259765
36,28.770200677250756,0.7164052237381767
37,29.29590582226501,0.7285720523881903
38,29.588401485952637,0.7359686340594357
39,29.760965223595157,0.7409616373228873
40,29.833048344056017,0.7432829098874288
41,29.9273829843872,0.7463539571584882
42,29.984316849884593,0.7475289189383201
43,30.00023983064836,0.7476040048885718
44,30.12043300905553,0.7483173753920407
45,30.26666817986949,0.7503276393301584
46,30.48634872427929,0.7554691234240964
47,30.804015589045882,0.7672876704715141
48,31.388134140266253,0.7975440987732169
49,32.281797291053714,0.8517835320188604


==> imgs/results/C081-35_45_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_45_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_45_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,415.1270751953125,19.435125656542652,0.4131546778573533
1,126.10173034667969,23.71804824987479,0.4989858780583153
2,6.871213912963867,28.474242320290614,0.6511972349960785
3,53.0514030456543,26.17327002202685,0.69529445241787
4,119.51863098144531,24.50380731596793,0.5868365720797791
5,133.25718688964844,24.329631813874432,0.5737293312421385
6,102.499755859375,25.100181049248476,0.5977378489855533
7,52.99673843383789,26.711191178767532,0.6681054966836184
8,11.975729942321777,28.93445243311762,0.7946172453756374
9,3.8059163093566895,29.71378859337697,0.7376330689026527
10,18.727975845336914,28.53267021087578,0.6672668778297958
11,27.419965744018555,27.98826337625443,0.6502411818864653
12,23.051334381103516,28.396529874352296,0.6665265048759003
13,10.725459098815918,29.59568727550397,0.7160401161541441
14,1.2560311555862427,30.792112581250073,0.805100225176588
15,7.766237735748291,29.983617415014663,0.823133679812436
16,20.957782745361328,28.11121729560977,0.7246842566771889
17,25.93087387084961,28.374213549488168,0.7087432967906576
18,21.590335845947266,29.128098690271273,0.7325796123140361
19,11.059098243713379,29.946630518433963,0.787410662031523
20,1.9564845561981201,30.91064055956204,0.8604001419025957
21,4.020575523376465,30.605567354713486,0.796054381980191
22,12.118019104003906,29.751145537594212,0.7432877183465604
23,15.671024322509766,29.446931013286346,0.7296608969799857
24,12.42916488647461,29.7812928914325,0.7458055658825617
25,5.449082851409912,30.547026337016163,0.7914835793016293
26,0.9147049188613892,31.124881118079873,0.8594767957926821
27,5.755959510803223,30.687575665286243,0.8203385858937232
28,13.176365852355957,30.322316536101525,0.7602234054427166
29,15.88943862915039,30.16782833664612,0.7472301572148143
30,13.038694381713867,29.874867118043266,0.7564595587685125
31,6.359381198883057,31.44064139413405,0.8266284386372467
32,0.9993643164634705,32.244073280715256,0.8829448512593587
33,2.379031181335449,32.14814817634943,0.8391709439156764
34,7.403983116149902,31.180388354770308,0.7914514260368553
35,9.578170776367188,31.289618517075198,0.7845556345077195
36,7.505213260650635,31.596142001327753,0.7983534749220293
37,3.067983627319336,32.540491370202055,0.8400481770721376
38,0.4316979944705963,32.41873659960467,0.8849469885843331
39,1.9750868082046509,32.269008047244085,0.8697145623216203
40,3.8989222049713135,31.97144825862571,0.8382002818953666
41,3.5388879776000977,31.869888247647523,0.8399643157866356
42,1.5354231595993042,32.111539510261736,0.8711203547240668
43,0.5479336977005005,32.3748592441785,0.8830134257100541
44,1.230118751525879,32.75982031428258,0.8700381727875062
45,1.2199970483779907,33.24455081008364,0.8753795413186587
46,0.7327792048454285,31.843197290608416,0.876109060267261
47,0.27577564120292664,33.608793048810305,0.9035262511924393
48,0.5335907340049744,32.81053049639402,0.8910189557168211
49,0.5018330812454224,32.491719033629096,0.8890855450305976
50,0.5473666787147522,32.806836687144475,0.8880026088408605
51,0.4326286315917969,33.80840663226108,0.8984105153076388
52,0.5710529685020447,31.756193734203315,0.8808521670812534
53,0.8125414848327637,31.289788887755105,0.8720626108336784
54,0.4261537492275238,33.48378532566549,0.9031312217838019
55,0.34678441286087036,33.20326106884838,0.8966652653844654
56,0.4941311180591583,33.098940378595664,0.8933783795195921
57,0.6177766919136047,33.1185022744154,0.8915889669519192
58,0.3862904906272888,33.44357010875565,0.8981324163046889
59,0.2626187801361084,34.34431179645189,0.9098505388513934
60,0.4433676600456238,32.949950089808205,0.8950859775175899
61,0.5030261874198914,32.27482671148947,0.8856297640508981
62,0.2429838329553604,33.98103241032364,0.9095816171615795
63,0.25610920786857605,34.922651306606745,0.9134686423223615
64,0.2877669036388397,34.60421302123384,0.9108159123242349
65,0.30362555384635925,34.649624706535796,0.9110856034826637
66,0.22314368188381195,35.05709468212999,0.9156352160487268
67,0.15614521503448486,35.33391689472228,0.9182670610132218
68,0.29979801177978516,34.17513716783675,0.9101548929039835
69,0.16629362106323242,35.84562093283674,0.9206903078124523
70,0.16929936408996582,35.53736752511474,0.9197322777147591
71,0.20788420736789703,35.5322918833224,0.9193047560850978
72,0.14982296526432037,35.92786516663526,0.922399255483687
73,0.21098949015140533,35.06684061168441,0.9185475312970877
74,0.28800442814826965,34.56041559364777,0.91351158824718
75,0.17107722163200378,36.54914157012567,0.9250147187470794
76,0.17346219718456268,36.012505919737265,0.9225000822415501
77,0.1763870120048523,35.76356459768495,0.9213575846023464
78,0.18579934537410736,35.917313091865886,0.9221307728529871
79,0.10412087291479111,36.824441856912316,0.9277892155531645
80,0.20539280772209167,35.48300837237516,0.9220243602480889
81,0.30678290128707886,35.035765570229856,0.9170364292674065
82,0.26473110914230347,35.97965590984891,0.9222944641104937
83,0.20777304470539093,36.829472050834525,0.9247974066574574
84,0.1850501447916031,36.30038247048622,0.9236904262875617
85,0.12538357079029083,36.41672120072296,0.9254593624576628
86,0.1065356656908989,37.023117302116326,0.9287114486029148
87,0.13907721638679504,36.62104852023048,0.9274862420799732
88,0.12107450515031815,36.71732642018012,0.9279843828811646
89,0.08336669206619263,37.10487294618443,0.929243009475112
90,0.13144151866436005,36.64399655341392,0.926161562669754
91,0.1836829036474228,36.52300206317819,0.9246671077213288
92,0.1702679693698883,36.947632096341174,0.9262339830561876
93,0.13165564835071564,37.14079992460246,0.9278726169387103
94,0.10931075364351273,36.74293069587945,0.9279424656395913
95,0.09719448536634445,36.881209967026145,0.9287092289741039
96,0.10615590214729309,37.193646761293294,0.9293155118552446
97,0.11842825263738632,36.96522323579208,0.9279713711827994
98,0.1029474139213562,37.01871047308815,0.9284097831550836
99,0.07651704549789429,37.27775916257422,0.9299082664182187


==> imgs/results/C081-35_45_DGP_init_nosched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_45_DGP_init_nosched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,415.1270751953125,19.435125656542652,0.4131546778573533
1,126.10173034667969,23.71804824987479,0.4989858780583153
2,6.86521053314209,28.473306692660636,0.6511814071331384
3,53.19035720825195,26.168338051448575,0.6949786125391535
4,119.8811264038086,24.496616679660047,0.5864953534258236
5,133.68594360351562,24.32175926963888,0.5734178541355803
6,102.71663665771484,25.09554517684892,0.597485473594693
7,52.81725311279297,26.719923165657274,0.6683849918052309
8,11.615814208984375,28.964618635307392,0.7958805955718956
9,4.193480491638184,29.681176926222903,0.7339359551391297
10,20.184423446655273,28.42660743885986,0.6631347951348014
11,29.422021865844727,27.859085157940257,0.6459811657864712
12,24.758495330810547,28.277743912120627,0.6623051117826058
13,11.535470962524414,29.525905340645572,0.7125521064252025
14,1.2894059419631958,30.796638761254304,0.804582452700912
15,8.421417236328125,29.849073476138443,0.8180260215235533
16,22.98564338684082,27.894152949226047,0.7110505662450839
17,28.60367774963379,27.83436086712818,0.6880286918249796
18,24.276294708251953,28.91141155077576,0.7172247464584536
19,12.935333251953125,29.733248084769496,0.7708291561085908
20,2.4810099601745605,30.71012491604659,0.8563367918282607
21,4.178573131561279,30.572684602013112,0.7964294893030673
22,12.963604927062988,29.70160749248326,0.7405473347660093
23,16.53656578063965,29.41278151074739,0.7270263612091131
24,12.380731582641602,29.89264736616327,0.7478480044146423
25,4.557398796081543,30.76821118651499,0.8026756830981672
26,1.2728387117385864,31.056626698084266,0.869379853122293
27,3.448462724685669,30.71083337568942,0.8482612725996151
28,3.481661558151245,30.734668833473794,0.8465053430656397
29,1.4098916053771973,31.110771637494516,0.8720189859553567
30,2.4271864891052246,31.122895344958014,0.8390377332640094
31,4.430452346801758,30.89636824253471,0.8170093866954278
32,3.228224515914917,31.022420527747613,0.8315982925272305
33,1.0048599243164062,31.242589745930314,0.8701570012729205
34,4.112731456756592,30.77023652664638,0.8233166227717827
35,8.060673713684082,30.378301064560777,0.7747769448185637
36,7.323468208312988,30.503181692622956,0.7814314133786819
37,3.0101635456085205,31.08100030662666,0.8361867257591961
38,0.6324184536933899,32.127694461662195,0.8783676442345894
39,1.9446524381637573,31.969033704226717,0.857935207092788
40,2.5335335731506348,30.136170625355074,0.8300924228383922
41,0.7193388342857361,32.81697789756598,0.8824385230606762
42,0.9499597549438477,32.3651004637902,0.8756310779938269
43,1.8136600255966187,31.840569425517593,0.8544314898832629
44,1.0351104736328125,31.550560807990614,0.8708363685870599
45,0.5929641127586365,32.68199659577705,0.8875465283036483
46,0.784700870513916,31.775657224165318,0.8781189733304213
47,0.5833731889724731,31.685691418441714,0.878626482120132
48,0.39141711592674255,32.79144110281366,0.8894840829392392
49,0.5178325176239014,32.460358035293915,0.8882589631189294
50,0.31668198108673096,32.92240423599143,0.8921971248968392
51,0.9441774487495422,30.686450769044008,0.8550743977033491
52,1.154254674911499,30.12050781917591,0.8476292583476044
53,0.6320049166679382,32.0825124173086,0.8805019289269294
54,0.42082980275154114,32.79493490573736,0.8890422259943658
55,0.8506166934967041,32.453485876093126,0.8747743482049024
56,0.6475843191146851,32.508487708708984,0.8805251199551225
57,0.8570610880851746,32.956415935714226,0.8841438405394558
58,0.6389697194099426,34.53562676644136,0.898435751873903
59,0.4972965717315674,32.73013335283816,0.880406265207421
60,0.6639468669891357,32.799877851424576,0.8773898087842316
61,0.18133650720119476,34.9741337208285,0.9084956399314664
62,0.27517053484916687,34.84681822581444,0.9073779394690804
63,0.3138435184955597,34.98133174238075,0.9101386905137598
64,0.15855924785137177,35.7566283939389,0.9201429772282242
65,0.6583647727966309,32.293815775655574,0.8871604270202629
66,0.7229785919189453,31.950143511394018,0.8821928286691122
67,0.24855373799800873,35.4095114248961,0.9214360618320704
68,0.41176551580429077,34.096181202592234,0.905854994622469
69,0.5505632162094116,33.345257568255484,0.898409727103753
70,0.416366308927536,34.39592678893733,0.906250888586469
71,0.10930534452199936,37.06437982182589,0.92864644794631
72,1.1276845932006836,31.120488397255,0.8681237367063984
73,1.6800518035888672,30.290641211041375,0.8562196749423892
74,1.4136340618133545,30.70559852520151,0.8627022729870006
75,0.6133860349655151,32.48932772643214,0.8902715502719599
76,0.245229110121727,35.11246802324034,0.915375795557633
77,0.6006098985671997,33.481701537260825,0.8948343683817536
78,0.5723454356193542,33.09242628785444,0.8949009390488565
79,0.42361190915107727,33.63286678167452,0.8995062696006652
80,0.21710416674613953,35.18914222395644,0.9133214393037055
81,0.6833596229553223,34.22435088584383,0.9030620359626412
82,1.0109033584594727,31.688135444464578,0.8716550587447286
83,1.08745539188385,31.680795208133222,0.8633919551450611
84,0.7745241522789001,32.910395254061605,0.8822150354090929
85,0.2307632714509964,34.88001025074231,0.9007594487211407
86,0.35608842968940735,33.51562833657603,0.8858560607027933
87,0.5438953638076782,33.073853771594685,0.8797162444163262
88,0.5764316916465759,32.94978914553318,0.8760579269908517
89,0.44466426968574524,33.112484784410924,0.8792155525868088
90,0.31125202775001526,34.10889168481748,0.8894381528176963
91,0.5142224431037903,34.75410910054693,0.8906618118785694
92,0.4273799657821655,34.20450817603347,0.8935112168051005
93,1.2767081260681152,32.41066603192359,0.8653310925816298
94,1.373087763786316,32.201254159430476,0.8613451505437494
95,0.6269108057022095,32.65177336397584,0.8797702242067457
96,0.6424902677536011,34.783770002726385,0.8967931675328016
97,0.20108549296855927,35.09915218877457,0.9033878336012662
98,1.8216427564620972,34.355431996558956,0.8808484781108051
99,2.52785325050354,33.953291579468164,0.8694132770743966


==> imgs/results/C081-35_45_DGP_noinit_nosched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_45_DGP_noinit_nosched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,494.417236328125,14.803798493267246,0.3446421724942416
1,205.6338653564453,16.606411200879368,0.3312198018342587
2,85.45477294921875,18.388836476154555,0.32336250261704086
3,100.45838928222656,19.864137705833503,0.3542317964454016
4,124.63780212402344,19.869083855202422,0.35395236787505996
5,111.0719223022461,19.85366181059757,0.354133351074289
6,83.4698486328125,19.71669491041049,0.35425908355113517
7,70.86588287353516,19.26722027240227,0.3554910015899246
8,76.43338775634766,18.9818924352158,0.3587494233886965
9,76.45425415039062,18.97832111405811,0.360312420074552
10,70.93218994140625,19.19486116457439,0.36024296546261664
11,70.39356231689453,19.53511900082716,0.36054539719302864
12,72.41809844970703,19.630620095186504,0.36168857119359005
13,69.31744384765625,19.599513640592892,0.36338855709779616
14,66.60132598876953,19.3686686308398,0.3637871881281856
15,69.50694274902344,19.188333247253475,0.3689311417295275
16,70.53755950927734,19.140515543423863,0.368898357115658
17,67.86138153076172,19.273057041469855,0.3683677743801594
18,66.44252014160156,19.49631808012906,0.3645995263927557
19,67.8921890258789,19.43412442882545,0.3572665977142116
20,69.3761978149414,19.153467152642463,0.34889321051786254
21,65.22038269042969,19.352987532613742,0.35203800277540204
22,63.480567932128906,19.319744495155383,0.3531490976320642
23,62.92741394042969,19.235019436785162,0.3586497538085368
24,61.859046936035156,19.338864848078003,0.3652477302292687
25,61.99003219604492,19.513806107608566,0.3709965727786307
26,61.31574630737305,19.434909163753286,0.38146854636408317
27,58.28435134887695,19.345417553876338,0.40762952180074113
28,76.82111358642578,18.23736962510187,0.3883742549655015
29,79.5162582397461,18.13997741055719,0.36984435275617905
30,80.50531768798828,18.036340279785165,0.3705902855408864
31,78.05158996582031,18.137870172689112,0.3846180433524539
32,75.9356689453125,18.214140700307226,0.3905405146749493
33,78.82574462890625,18.12456455647822,0.39020041666707167
34,59.43037033081055,19.173638794432065,0.402232256810038
35,75.75114440917969,18.361505944784476,0.3874416440387016
36,75.23333740234375,18.50403018021661,0.3857211826907975
37,79.00907897949219,18.32526951238131,0.367275566915792
38,78.37750244140625,18.286181158136813,0.36814423619090614
39,75.1633529663086,18.470851152527537,0.37081529213731274
40,62.00348663330078,19.30656084163623,0.3814709549924606
41,61.746337890625,19.37468794676511,0.38138606514531803
42,61.0802001953125,19.548230896251724,0.3791468978437063
43,61.66079330444336,19.63208890302369,0.38247051910506796
44,60.83172607421875,19.605960507597555,0.39123963333316786
45,61.46814727783203,19.494101274848482,0.40405679117300536
46,61.498329162597656,19.500270360232232,0.41269031544746343
47,59.68412780761719,19.603438646562903,0.4177465511927794
48,61.077632904052734,19.704086893884025,0.4168549069555715
49,62.01863479614258,19.720078244881986,0.4156972444820689
50,60.311038970947266,19.63539179156782,0.41601651646367915
51,58.529685974121094,19.5562549157258,0.4166220172360597
52,59.46137619018555,19.485586351232396,0.41585327073840983
53,59.12431716918945,19.44117132147153,0.41722114797983617
54,58.626625061035156,19.544656244076247,0.4147658657760273
55,57.51151657104492,19.543465912913845,0.42574681226066097
56,57.159690856933594,19.53120167519917,0.42541211288334546
57,57.33367156982422,19.520237251546384,0.41502006187888013
58,53.97956848144531,19.59964436880615,0.43790073540569646
59,57.71173095703125,19.424874104400736,0.42242983668177153
60,56.66449737548828,19.57231465040727,0.42127726723576653
61,57.74821472167969,19.678089574511123,0.41209808866275394
62,57.87151336669922,19.694246472068382,0.4130559933876982
63,57.8056526184082,19.694661373154368,0.4156106207476115
64,57.53055953979492,19.747864043770345,0.41688341102880566
65,57.510894775390625,19.76005179167853,0.41828031118320796
66,56.83406066894531,19.742550000362623,0.4202880958649565
67,68.18795013427734,18.78561676732748,0.3957282849641515
68,66.88613891601562,18.833358962294515,0.4342750436577486
69,64.75939178466797,18.930608830735583,0.4252933065007622
70,64.89948272705078,18.951838486166206,0.4198994608881415
71,64.7577133178711,19.004502349658246,0.4278161141662761
72,64.14375305175781,18.996472622990765,0.436231258940483
73,57.558677673339844,19.399118757722146,0.44421217804478114
74,57.02707290649414,19.442927547373216,0.44214155885960826
75,55.713619232177734,19.596626494698427,0.43990617771693435
76,64.09693145751953,19.260962698264333,0.4323059548500374
77,69.07042694091797,19.034651767671388,0.4002590636252126
78,70.96122741699219,18.896916113661305,0.3881587355352434
79,70.51688385009766,18.8417969074088,0.39505630373843004
80,71.83043670654297,18.811781562632547,0.39911923039272335
81,72.10517120361328,18.789271237562634,0.39604193065456184
82,70.79119110107422,18.91737193048041,0.39361380413598057
83,71.66082763671875,18.92360614100908,0.39751852695656836
84,71.97428894042969,18.94097164069922,0.3977468116594012
85,69.57528686523438,18.954879700915555,0.40345471376809705
86,60.243309020996094,19.47709410471161,0.4288727286053159
87,58.40917205810547,19.637094641396008,0.4332597825009437
88,57.16693115234375,19.69825958571092,0.42318938161512243
89,57.54146957397461,19.817422997904636,0.40858065948286565
90,58.071937561035156,19.851738979806825,0.408112129448691
91,56.409629821777344,19.761083129712837,0.4272003228958521
92,56.811920166015625,19.664703796493967,0.43544143871719143
93,56.615230560302734,19.69492165236673,0.43297199912523676
94,57.13022232055664,19.858225446387962,0.41702480352921895
95,57.08121871948242,19.864622013402034,0.41821860472864136
96,56.30840301513672,19.717982232892663,0.4321211964762928
97,56.125946044921875,19.714425080423876,0.435915526294459
98,56.40123748779297,19.740719557128465,0.4250602422617092
99,56.4791374206543,19.802109523979603,0.4148719791783366


==> imgs/results/C081-35_45_DGP_noinit_sched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_45_DGP_noinit_sched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,494.417236328125,14.803798493267246,0.3446421724942416
1,205.6338653564453,16.606411200879368,0.3312198018342587
2,85.5388412475586,18.38496096610352,0.323256661667484
3,99.98954010009766,19.863204416594648,0.353955993847459
4,123.8022232055664,19.869441681851693,0.354010102597252
5,110.22064208984375,19.852709378168257,0.35420193769127334
6,82.97846984863281,19.71434178629184,0.3543683833873451
7,70.79582214355469,19.266283309207058,0.35567723948327323
8,76.41004180908203,18.98372368583499,0.35891655796975364
9,76.47123718261719,18.979625136243413,0.36042020767690264
10,70.96797943115234,19.19236268308471,0.3601633472251588
11,70.23029327392578,19.523328249364845,0.3596442686746597
12,71.51963806152344,19.627796945141473,0.3600997389884023
13,70.41053009033203,19.515163521883668,0.35963937232069976
14,67.04365539550781,19.36338177820839,0.36235761977983766
15,69.15203857421875,19.209804336353212,0.36877678616436227
16,71.0675048828125,19.12808623659873,0.36954926277721345
17,68.78651428222656,19.215264472341968,0.3684699749253317
18,66.24919128417969,19.420452823816778,0.36629508373114
19,67.83745574951172,19.53421785282088,0.3614789412565338
20,70.01805114746094,19.522164511322718,0.35771184738183626
21,67.8881607055664,19.48936367424603,0.35647226554402495
22,64.98677825927734,19.307201449984927,0.35531009574954275
23,63.995723724365234,19.234153690722845,0.35756402812677684
24,63.24163818359375,19.216296681456658,0.3592968343993065
25,62.395912170410156,19.413529985292215,0.3676782299285904
26,62.27131652832031,19.569708987689072,0.37091077937397
27,61.84777069091797,19.560023843167066,0.37286031947813597
28,60.4609489440918,19.349285657348815,0.3803584187325424
29,73.09976959228516,18.47572256221323,0.37295908460033994
30,76.83307647705078,18.203425189686783,0.3879168722190985
31,77.16403198242188,18.16382725945198,0.38443466543721794
32,77.1268081665039,18.170867807120466,0.3826699157893725
33,76.87504577636719,18.235372147236365,0.38606291027700546
34,60.186431884765625,19.289357478364263,0.4069408963472353
35,61.49544906616211,19.3169683009628,0.3884151488427678
36,62.03627014160156,19.371188549412683,0.387135668278962
37,61.18354034423828,19.420832882747856,0.39055041391292794
38,60.07011032104492,19.513088913347676,0.3949778003687374
39,59.504966735839844,19.530064280387172,0.408515980475075
40,58.10050964355469,19.502871281501555,0.4055624981868963
41,67.72086334228516,18.791571485465482,0.3781514998345821
42,72.25395965576172,18.536945955804786,0.37580280346952133
43,77.8472900390625,18.31629438574713,0.37790407236433243
44,71.86625671386719,18.483397863944152,0.394514905731104
45,72.7830581665039,18.43796950910926,0.391222336895854
46,73.51420593261719,18.425922185754356,0.38802074411946713
47,71.8664321899414,18.4883488201702,0.39804485423365177
48,74.22227478027344,18.441219880947934,0.3973868595629145
49,73.00807189941406,18.514135822499988,0.4035775614279342
50,69.66028594970703,18.63129048100503,0.4173297192872375
51,70.53057861328125,18.58904573181571,0.4237129689594151
52,70.24220275878906,18.631471348605274,0.4264423405705725
53,70.02190399169922,18.608769380064516,0.429059381359691
54,58.88661575317383,19.22144612910289,0.4366955745449651
55,59.77437973022461,19.186087733172698,0.4308237148641676
56,59.00059127807617,19.2393576045447,0.429938706575036
57,55.688453674316406,19.43834055794239,0.43649890804286173
58,70.04522705078125,18.742057048457497,0.41261026709750437
59,69.35523223876953,18.789736059738907,0.40784958563399254
60,69.10143280029297,18.761914631524597,0.408802761764147
61,68.7333755493164,18.732738551694023,0.4119174816863579
62,68.87352752685547,18.705092263276292,0.41351738752192374
63,68.51670837402344,18.72005183247765,0.41544269100376824
64,67.25275421142578,18.78917326628614,0.4188592344492011
65,66.94774627685547,18.837915275673534,0.41983678442654393
66,68.33379364013672,18.843131833387858,0.40992672082186293
67,66.9343032836914,18.937633385236193,0.41716395537932516
68,67.25476837158203,18.92999803791427,0.41910060531696863
69,67.31039428710938,18.94666537407465,0.4175363159691832
70,66.80766296386719,18.974183720802202,0.41711763893186415
71,65.94005584716797,18.992085890277373,0.4190586279654994
72,68.11361694335938,18.885701950326002,0.40690643933553944
73,69.09207153320312,18.826519762072202,0.4039442868149576
74,67.51375579833984,18.851931661015307,0.41174215068524445
75,65.4948501586914,18.912431717939338,0.4257297847307452
76,65.45391845703125,18.90857889344953,0.42652877822869084
77,65.09149169921875,18.931123390195516,0.42649751183556317
78,64.51612854003906,18.97230000366188,0.4263743108627526
79,64.2508316040039,19.005582787915017,0.42639585565558275
80,67.31360626220703,18.940476208527123,0.4087270616114679
81,67.96420288085938,18.95075090105442,0.4032562031694845
82,65.5746078491211,19.0860649171408,0.4033136300817457
83,66.67654418945312,19.00914817550887,0.3994335530508576
84,65.58149719238281,19.116717099835004,0.4017691142598306
85,66.62818908691406,19.101973560321085,0.4040884368718779
86,67.3080062866211,19.065447040566525,0.402378591212969
87,65.16597747802734,19.182860557510665,0.403276293733377
88,65.69576263427734,19.129204799306585,0.400571462537017
89,66.05189514160156,19.098659479862217,0.40082821077647307
90,65.248046875,19.14855623031801,0.40107587980938486
91,64.89932250976562,19.17959395850982,0.4037841689894451
92,66.59762573242188,19.081057442682226,0.4043503729376275
93,65.54850006103516,19.13097803998078,0.40640131278513913
94,64.40486145019531,19.164182147251502,0.4046924634962885
95,64.34076690673828,19.152871188393988,0.4053766128966304
96,63.8569450378418,19.17248821108638,0.40936848604494963
97,63.729679107666016,19.16432196346862,0.41152192094330337
98,63.49251937866211,19.152749969757412,0.41721108437780025
99,63.696598052978516,19.08404238388647,0.4318147374791662


==> imgs/results/C081-35_45_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_45_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,415.1270751953125,19.435125656542652,0.4131546778573533
1,126.10122680664062,23.7180144189381,0.4989918445221322
2,6.872199535369873,28.473747631370877,0.6511744422129673
3,53.05302429199219,26.17253938848751,0.6953062224398665
4,119.51774597167969,24.503860383541898,0.5868422303362089
5,133.25283813476562,24.32958653548743,0.5737214013668718
6,102.494873046875,25.100394205048215,0.5977358374798455
7,52.99319076538086,26.711396241399147,0.6681164718700804
8,11.976494789123535,28.93384738523332,0.7946233574164216
9,3.8058128356933594,29.7151597119446,0.7376843622894963
10,18.728925704956055,28.532333987507343,0.6672631929071573
11,27.41937828063965,27.98863487108566,0.65024246050221
12,23.052576065063477,28.395980705109437,0.6665050809724834
13,10.726974487304688,29.59629617856873,0.7160055089249718
14,1.2567625045776367,30.7913968002283,0.805084237709972
15,7.767972946166992,29.980073909416205,0.8230903111332338
16,20.95273780822754,28.115439668800168,0.7248190499343085
17,25.94110870361328,28.37433236177196,0.7087254062854788
18,21.600059509277344,29.12807790355553,0.7325381233142099
19,11.066822052001953,29.94558575209669,0.7873652363661833
20,1.9590749740600586,30.910052937843293,0.86037803047009
21,4.015835762023926,30.605652532403063,0.796061663302368
22,12.109657287597656,29.751895997510562,0.743293389354853
23,15.662199974060059,29.447381109864708,0.7296715636307635
24,12.421706199645996,29.78123124653276,0.745811824520478
25,5.44495964050293,30.546944401302113,0.7914859168901617
26,0.9116400480270386,31.127715845500234,0.8594688842238716
27,5.710615634918213,30.701792669868084,0.8210685623372048
28,13.043426513671875,30.371102634583146,0.7618228790363856
29,15.723538398742676,30.160177488835153,0.7483202760717442
30,12.937355041503906,29.749899973813434,0.755117207438833
31,6.441792964935303,31.37939136507395,0.8225325963977906
32,1.0489282608032227,32.233729639166725,0.8825858212960465
33,2.275402784347534,32.22429869953022,0.8409898103908208
34,7.115799427032471,31.270129959703322,0.7936919271219186
35,9.172754287719727,31.341565739873758,0.7865147023136639
36,7.08311653137207,31.654311105028953,0.8007958166633347
37,2.7728428840637207,32.62644507318121,0.843413609134357
38,0.4411878287792206,32.30042471027093,0.8850354478033353
39,2.0531399250030518,32.26566173521396,0.8692618433170878
40,3.781503677368164,31.997827961368483,0.8409339323043544
41,3.2424471378326416,31.944560455901836,0.8455358055037819
42,1.2720584869384766,32.2078576526118,0.8766867558128024
43,0.6270028352737427,32.46185851855637,0.8803498401312213
44,1.459635853767395,32.7398205684976,0.8659107931609871
45,1.3265753984451294,33.53636377473446,0.8750509793062881
46,0.7647973895072937,31.715162546173822,0.8738426722576804
47,0.2916801869869232,33.408098047451354,0.9015806269516907
48,0.6245316863059998,32.77554505543671,0.8897544942020758
49,0.6181082129478455,32.32190322775638,0.8863503107746634
50,0.6445671319961548,32.35885258960923,0.884286552243588
51,0.6386039853096008,32.70893829630127,0.8859408675079714
52,0.29597461223602295,33.377380049468684,0.8973810085423775
53,0.8829793930053711,31.11906844980636,0.8687571509194828
54,1.5113204717636108,30.069406581117736,0.8417077860527504
55,1.3165241479873657,30.432500197602394,0.8489244050843567
56,0.5973253846168518,32.17318390560791,0.8834620315981274
57,0.24098742008209229,34.20106744659892,0.9082025709138364
58,0.34557098150253296,33.77548827057555,0.9023103486414253
59,0.2920718789100647,34.078514483284785,0.9062808318556547
60,0.2244236022233963,34.54847018106336,0.9121393773272931
61,0.3517087996006012,33.160608540033785,0.9001753146833554
62,0.44749167561531067,32.69231569423751,0.8924246396944076
63,0.2643830478191376,34.28822122208522,0.9120075464984775
64,0.21507084369659424,35.21795426031873,0.9166640812417864
65,0.29424312710762024,34.8643523034883,0.9130618826449439
66,0.28724223375320435,35.00378942700664,0.9141471353358552
67,0.17877011001110077,35.529963539017075,0.9196248329190612
68,0.2697278559207916,34.50186684236106,0.9142122731069326
69,0.4106878638267517,33.4974739537197,0.9026788294537971
70,0.3245927095413208,33.984713844854085,0.9085595112392306
71,0.10840340703725815,36.37243491555739,0.9257492133613825
72,0.1428462117910385,36.03346124305109,0.9236977829249501
73,0.11006271094083786,36.48559295992279,0.9261588882852793
74,0.23241640627384186,35.05350489503981,0.9186916677117347
75,0.2617174983024597,34.67252017954348,0.9147679160654545
76,0.16047866642475128,35.9841449484399,0.9253187124454975
77,0.14370539784431458,36.23399585972098,0.9246445911790728
78,0.16730904579162598,35.96322532568265,0.9226257310032249
79,0.1472436934709549,36.20694271823587,0.9244151856209933
80,0.08401235938072205,37.10087015781509,0.9292912337756157
81,0.09569083154201508,36.92507616509624,0.9288744354189634
82,0.0829814225435257,37.229154542275154,0.9295072285834551
83,0.08520191162824631,37.20440733835452,0.9294664762632847
84,0.09670048207044601,37.069629462782736,0.9293319769297839
85,0.0851467028260231,37.155870345943114,0.9297503150211572
86,0.08485744148492813,37.24367409817576,0.9295961305298805
87,0.09032877534627914,37.33903900901068,0.9298289189480543
88,0.08501743525266647,37.23026421926824,0.929951376316309
89,0.07702413201332092,37.25499593414914,0.9302044600762129
90,0.08799045532941818,37.30709500339478,0.9297891354247332
91,0.08643770217895508,37.34201543799071,0.929940548273325
92,0.07488323003053665,37.30996600907661,0.930358478528738
93,0.07797074317932129,37.32984940675578,0.9303388513201475
94,0.07786732167005539,37.436614582758715,0.9304486409702301
95,0.07364197820425034,37.431207893478216,0.930463865273714
96,0.07799852639436722,37.292672705229464,0.9301170302765369
97,0.07792707532644272,37.26196984137741,0.9300034282083511
98,0.07096018642187119,37.44182971083135,0.9305088643962145
99,0.07319129258394241,37.41823001454926,0.9304137562867403


==> imgs/results/C081-35_60_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.2640076865739704,0.009579714391140451
1,18.474701043699795,0.1994913374694112
2,21.1835712390479,0.34457852195729327
3,22.518112208412827,0.4054084495483873
4,23.37618278077871,0.44511157736383355
5,24.399164604126085,0.4687154985247689
6,25.25993629891608,0.49043799574452057
7,25.714299112728373,0.5085337599210072
8,26.083050870266902,0.5210989540600548
9,26.640960951041635,0.5391990352506254
10,27.278489791388047,0.5671411617303279
11,27.845498783231744,0.605319743680853
12,28.47344095755545,0.6467199849099005
13,29.49836101078556,0.7068784964037279
14,30.491186602302957,0.7553872410444762
15,31.407043280702872,0.8061066655081068
16,31.927090204113764,0.8381445498576667
17,32.27563243111025,0.8578225574514959
18,32.60507117499756,0.869431689592883
19,32.98621832403745,0.8765857472997457
20,33.442257819810386,0.8838667355733365
21,33.953645318921765,0.8916984655166864
22,34.43322584001103,0.8977309605264664
23,34.88559657783006,0.9040195534997583
24,35.30978953828482,0.9097135283167362
25,35.753649912339746,0.9155170725005866
26,36.22826193723212,0.9213653792659044
27,36.644879994794124,0.9265269179050922
28,36.979719138829786,0.9305828850996495
29,37.1713743428824,0.9291267739019394


==> imgs/results/C081-35_60_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,9.996043298693838,0.009796597984894222
1,13.078279014997724,0.021550529673348605
2,16.27317433741616,0.06448286787196265
3,12.356253312122991,0.022721548669087533
4,15.774907435214827,0.04901609247846374
5,18.39897803353856,0.15571300251985587
6,14.87652316349994,0.046727223380029055
7,18.019800442741694,0.13042391979489956
8,19.65066410395341,0.25304601613713645
9,16.449039488446974,0.08218150905394321
10,19.414393476528968,0.22403537495373224
11,20.392302395582664,0.3029764259614798
12,17.76923328500315,0.13712653821780085
13,20.235097343316802,0.2888934822888494
14,20.102179658661225,0.283264254920453
15,21.14486588769479,0.3381479958497933
16,18.83707828636775,0.19318854094932336
17,21.02044809565758,0.3399793646296972
18,21.552643168424698,0.3628390950749539
19,19.857905633916186,0.26132095078471523
20,21.580311862820032,0.3762131853414402
21,19.952576821458642,0.24705546813518567
22,21.995772695912244,0.38905903696564464
23,22.567834302549485,0.4133481588589383
24,21.170478941552375,0.3134395833715096
25,22.675630371832625,0.4274879123363391
26,21.29688350270304,0.30516623080841104
27,23.12012380940579,0.4371256581628218
28,23.70919064941726,0.4779813950465174
29,22.877279482429735,0.39748272417647756
30,24.15496339222488,0.49488225706383066
31,22.98408492370582,0.3812136594961179
32,24.54519405105905,0.50355037885132
33,24.841485903552616,0.5448920376779826
34,24.29663308618612,0.46604201711862475
35,25.052120643137034,0.5553982725409362
36,24.151778489268395,0.42659185211218115
37,25.083311691264903,0.557213808830105
38,24.17417882017126,0.42562771657310433
39,25.068763319835806,0.5544557681137112
40,25.05127575031521,0.5816583968651712
41,24.892152499164165,0.51264280236063
42,25.01319689769295,0.5843056591733473
43,24.67634883057325,0.4997670508395337
44,24.94269917858087,0.5796856360378734
45,24.664378552854064,0.498753210377444
46,24.88508354640932,0.5783015925063666
47,24.567910701978278,0.5071094145937475
48,24.82466985548121,0.580716593739333
49,24.62238698696394,0.5435874289459875
50,24.842956098738757,0.5887224524352647
51,24.689152016919728,0.5461873348769092
52,24.844335554873478,0.5941790094443584
53,24.65439150896102,0.5661050001334821
54,24.74204529278428,0.5945176515802157
55,24.60151711640364,0.5740116509203352
56,24.787554248544463,0.6008141704375876
57,24.792939861233734,0.5947560491881141
58,24.881523003013527,0.6071928475883485
59,24.75587789440691,0.5920683982021315
60,24.89388631668185,0.6115856638061234
61,24.950752754530086,0.6078655473289617
62,25.104786072396365,0.6219714776367745
63,25.05899382751653,0.6086701863201556
64,25.159668381375777,0.6268317955042553
65,25.248286682974268,0.6159939095917271
66,25.346091204665655,0.6340349258475964
67,25.313069457570467,0.6304420177442134
68,25.426898293752128,0.6393523191833431
69,25.612354787784785,0.6425999458534195
70,25.665801274463256,0.6463131777248933
71,25.728209112409374,0.6446925656365687
72,25.774046669324218,0.65151121002541
73,25.889091964808202,0.6476798778140179
74,25.969279580559057,0.6604359200101735
75,26.097372428537994,0.6629189217199803
76,26.16341288959766,0.6692969864084711
77,26.251422488703092,0.664274700024584
78,26.32269637081455,0.6774109382668273
79,26.4049777412255,0.6784224545832451
80,26.49338694196406,0.6841891505161637
81,26.4533943830625,0.6891872061700904
82,26.57636636226436,0.6938964833378124
83,26.688041635005675,0.6799039271606424
84,26.692735395598067,0.7000342535405818
85,26.671773895980863,0.6911862917137502
86,26.75581721625548,0.7045241858977747
87,26.700357760297933,0.6951402311772394
88,26.806872082905358,0.7062992296153834
89,26.741050700703152,0.6897215998673006
90,26.842090305133482,0.7038935239489243
91,26.884238883935836,0.694472092938945
92,26.956005091563576,0.7108084135536838
93,26.812875206324158,0.706071311088839
94,26.983706303408024,0.7144553930665537
95,26.967518664150283,0.6997625265141761
96,27.09470930768235,0.7165972070813147
97,27.02412755454504,0.7094572885680931
98,27.16690170004169,0.7221321903970584
99,27.182162144449812,0.7093272876634641
100,27.266645256241638,0.7252877514776912
101,27.26595912120253,0.71300880168454
102,27.372132835761533,0.7276980494541784
103,27.288466015911116,0.7204078742105118
104,27.430230371429317,0.7283327369088135
105,27.38184893531688,0.7224841984306616
106,27.504826580720888,0.7337975678666712
107,27.413725444478402,0.7261894840608052
108,27.58432330322887,0.7368820655707089
109,27.56312146550666,0.7285008227984446
110,27.691990570008297,0.7401468377268366
111,27.70832541261884,0.7365144618345173
112,27.871035117721767,0.748462090088793
113,28.034582442486567,0.74913534442649
114,28.260328222493833,0.768187691335513
115,28.598450195333783,0.7803276232887526
116,28.74712396798513,0.7954352661801745
117,28.805199230207045,0.7945076780782253
118,28.868810121154247,0.8001578239408922
119,28.919061655238274,0.7978388531301739
120,28.96590610753275,0.8039036210387326
121,29.004552622715813,0.8021606278683097
122,29.03812081341018,0.8067724973972794
123,29.071615888345242,0.8059411119890394
124,29.108928507886986,0.8095212794700783
125,29.14074045319916,0.8068864502482296
126,29.17578049580863,0.811933950203361
127,29.198564962896466,0.8096725603561327
128,29.229173667980763,0.8138194159546155
129,29.24886857839205,0.8112257165547607
130,29.277038815283646,0.8157941026026039
131,29.29397325086708,0.8121582323571087
132,29.320589083421428,0.8174251014329069
133,29.338219400287983,0.8151072076312564
134,29.36106309550686,0.8190879679689764
135,29.37611132455032,0.8179339221671896
136,29.40865424480451,0.8208042086594097
137,29.420933368505743,0.8170369679609195
138,29.436859434363708,0.8222257733299588
139,29.45233733260684,0.819449083332557
140,29.48732799841317,0.8236154914091226
141,29.504778392401295,0.8222135382217615
142,29.535602933281172,0.8246786299525158
143,29.526787848340142,0.8230066598156482
144,29.572501502617783,0.8262582931766455
145,29.597781863765142,0.8252542307798739
146,29.62904363582798,0.827471793427204
147,29.662409279740565,0.8272400649129441
148,29.696871150147732,0.8287646983915714
149,29.73558638818261,0.8290954457332494
150,29.752578712012877,0.8307308106728876
151,29.802057138911685,0.8323938808067243
152,29.808664246941238,0.83274599244466
153,29.85670384674758,0.8357958266370157
154,29.91072565057451,0.8366161003748666
155,29.989930627119282,0.8392378569311117
156,30.05584657149402,0.8404104193286326
157,30.131967242083242,0.8422694071770701
158,30.169651446726164,0.8435462345568817
159,30.243697867306885,0.8451813721351915
160,30.30795905731367,0.8458632865535182
161,30.363834674540037,0.847488441238051
162,30.430283889845605,0.8482939675722364
163,30.52304639386874,0.8508158053590967
164,30.605520281276803,0.8518207994115126
165,30.697737802665785,0.8542399613045925
166,30.79999812084846,0.8555750492253429
167,30.913861656477664,0.8582364786655041
168,31.027149941519113,0.8595177047065072
169,31.155721666000737,0.8623309194057626
170,31.26088314591247,0.8633509407988438
171,31.365697162021213,0.8655136623008326
172,31.467082581578563,0.8664206611193899
173,31.57930266422448,0.868806808091268
174,31.68174220583609,0.8694689756970073
175,31.7810647836166,0.871545122352374
176,31.87233622004907,0.8721604677443058
177,31.96319412105595,0.8739396367381783
178,32.04891793122362,0.8742491319241179
179,32.13494879724819,0.8760386055752799
180,32.22287571557585,0.8765018571504056
181,32.303263184920574,0.8782885522015532
182,32.38833102391366,0.8787101182252746
183,32.46501001970885,0.8802337057501152
184,32.540199811379495,0.8804815472282623
185,32.61780929746023,0.8821241144979447
186,32.69035380252199,0.8822438324520476
187,32.762662481718145,0.8837841559732575
188,32.83388347401298,0.8838330011912021
189,32.908965108443496,0.8853851174207852
190,32.97747880831867,0.885317757013537
191,33.049592449876656,0.8867693959461395
192,33.11699933139554,0.886748038967521
193,33.18398617173844,0.8878703051607459
194,33.25558052000933,0.8880544801980872
195,33.32934803575124,0.8891517559997626
196,33.40060315074011,0.8894143714702241
197,33.46949163708824,0.890234483543986
198,33.53364721222677,0.8901228805628866
199,33.60741729396409,0.8902574447145909


==> imgs/results/C081-35_60_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,17.07625553406434,0.12934239364525038
1,18.452836200755968,0.1887353059114092
2,19.4254269723049,0.22664816470461852
3,20.189856451375796,0.24500917114189627
4,20.840578101937158,0.27035325707988606
5,21.552252847667447,0.3007695547223977
6,22.295826390988005,0.33726002100959723
7,22.760055509230344,0.35192989288645526
8,23.179801952584103,0.36367715724354216
9,23.47429799881958,0.38346384130182354
10,23.782066428108504,0.40776279388936004
11,24.59056317226052,0.4303104874798148
12,25.426077534706568,0.45952787124768085
13,26.038692424032824,0.4822805633963975
14,26.606755142922367,0.5071019052702597
15,27.00259116343667,0.5283825703842528
16,27.300010555220187,0.5467901777145732
17,27.53174756070984,0.5605040173247577
18,27.727396675362925,0.572864301334694
19,27.90069462510254,0.5849712311660483
20,28.102930136103254,0.5991736826455928
21,28.140485950114204,0.6096233718330637
22,28.344205494297313,0.6200408590456881
23,28.429721715034795,0.6292322038388136
24,28.473002860575303,0.6396936498205494
25,28.893282514645197,0.6561845261607108
26,29.3181229622812,0.6713635286303777
27,30.085165420116088,0.6963944030904602
28,30.585087030994572,0.7225445625742972
29,28.117572035779865,0.7148603030868024
30,27.371603740216376,0.6219466498014021
31,27.311335942751796,0.6198560412393213
32,27.335265731296904,0.6369981496804841
33,27.53038183036174,0.6843993822852769
34,27.75748365799452,0.7023253933097029
35,28.181857392831027,0.7058980856858934
36,28.82255589722114,0.7204106837320979
37,29.35341851196092,0.7330827584696193
38,29.63585784753115,0.740310815150601
39,29.821763760378957,0.7457641763174199
40,29.89815985409325,0.7482510210002484
41,29.97992468053434,0.7509268981404891
42,30.011839140579287,0.7513608917530449
43,30.024958508998346,0.7511380346013999
44,30.14154196178348,0.7512816521756462
45,30.26918977137397,0.7522029977554386
46,30.48309206308897,0.7565277877110993
47,30.78463671506361,0.7673909474521322
48,31.37810853775637,0.7959828909157179
49,32.33213698413876,0.85371432017639


==> imgs/results/C081-35_60_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_60_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_60_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,411.47747802734375,19.141178984927663,0.4190959898957065
1,119.51688385009766,23.91922350941757,0.5123119960096888
2,5.6525959968566895,29.62924019463169,0.6883098559537325
3,55.46311569213867,26.303229575716138,0.6816567334645139
4,117.11653137207031,24.800001355763452,0.5805572144450545
5,125.53401184082031,24.83616889891957,0.5783224441269064
6,92.09516143798828,25.812475403714604,0.5979729943424041
7,43.60758972167969,27.696419108875055,0.6458425595654818
8,7.302399635314941,29.95941182659095,0.8014470626568961
9,6.778965950012207,29.88825256539773,0.8005005614134157
10,26.35161781311035,28.234638834534692,0.7162626762906685
11,36.3327751159668,27.805408107818383,0.692190029259338
12,31.656679153442383,28.41063956632507,0.7123955661605783
13,16.45163345336914,30.150714640228003,0.7635253541860916
14,3.250091552734375,30.593309748483605,0.8344528285953139
15,4.1516594886779785,29.527470390462316,0.8067383507892498
16,12.898738861083984,29.035806019505195,0.7253059621078046
17,16.293792724609375,29.29702290321447,0.7103077341019278
18,11.800369262695312,30.858978324897773,0.760511398384612
19,4.380979537963867,31.380751431292357,0.8173922361271134
20,0.7805866003036499,31.378202490244682,0.8836830238579391
21,2.4628751277923584,31.130843294706587,0.8555567409382947
22,2.585265874862671,31.119637967797736,0.8536438378167968
23,0.986286461353302,31.35910443679041,0.8780288724454777
24,1.8436651229858398,31.605721178416687,0.8628472377579519
25,3.313342332839966,31.55623797295877,0.8362657280220185
26,2.1847259998321533,31.98077809418528,0.8600293418151811
27,0.2853347659111023,32.99395866165347,0.9009788924389146
28,2.813424587249756,32.43835059038448,0.8546307575851362
29,5.915194988250732,31.8126454937141,0.8248042563417657
30,5.443037509918213,31.82549227213398,0.828847498301508
31,2.2483553886413574,32.4899770877095,0.8617112886701881
32,0.28174087405204773,32.96285589977921,0.9011747359690014
33,1.5095279216766357,32.10824572875164,0.8717159190121191
34,1.7893433570861816,31.82655227592495,0.8635512532090005
35,0.8522105813026428,31.868148420622724,0.8838853704585731
36,1.359537124633789,31.477021328129705,0.8700853994469238
37,2.399057626724243,31.684799433924763,0.8600829294152027
38,1.8436086177825928,31.84725625144681,0.868650280284144
39,0.649113118648529,32.082609345716754,0.8880535806293469
40,1.7608184814453125,32.00185271360566,0.8643680187419616
41,3.1857640743255615,32.302027799086225,0.8484351396133804
42,2.7661540508270264,32.649144579339676,0.8667256523570227
43,1.2557700872421265,31.849553133726467,0.8783218203028571
44,0.4731118083000183,32.34295270677359,0.8890206665329509
45,1.2501047849655151,33.177594996465054,0.8768773574963035
46,1.6475350856781006,32.45620412566368,0.8696630968442555
47,0.9109925627708435,32.42077869821915,0.8796615484476155
48,0.4225006103515625,32.73948711667316,0.8912235010228399
49,0.8939093351364136,33.218249311642026,0.8942432321033533
50,1.145885944366455,31.951888306686925,0.8826723017102801
51,0.680144727230072,31.674089378218376,0.8792070889401753
52,0.5456486940383911,32.13115758161019,0.8754995141559309
53,0.635428786277771,33.38127064657096,0.8784135999680236
54,0.4305054247379303,33.344158211864325,0.8837689882357925
55,0.395293265581131,32.80565724310758,0.887371591253031
56,0.6304798126220703,33.05602628969665,0.8896740329049024
57,0.5084949135780334,33.28865904387431,0.8936312842816413
58,0.2168407142162323,33.52864709882911,0.892616874600227
59,0.7667416334152222,32.55286634098963,0.8702919934412398
60,1.2135952711105347,32.1916730901216,0.8624445748874596
61,1.0100817680358887,31.94147594898572,0.8661586932235846
62,0.5036984086036682,32.15166957933885,0.8835646307746244
63,0.42786577343940735,32.6772521560605,0.9004749969446536
64,0.5509726405143738,33.054116543731006,0.8993180734935599
65,0.4559464454650879,33.629148427196334,0.904413732693411
66,0.39230215549468994,33.124972803922084,0.9014268355353796
67,0.4136936366558075,33.52433512343738,0.9022798233915973
68,0.4444535970687866,33.82975743650709,0.9028343358964733
69,0.32182973623275757,33.27301295074782,0.901450750522766
70,0.273036926984787,32.87920117191895,0.9057243067280203
71,0.3881528377532959,32.79674154051734,0.9060353778490647
72,0.35823577642440796,33.05988724472277,0.9079809831297454
73,0.23695191740989685,33.289846012531044,0.9077246553516575
74,0.19954699277877808,33.71649800003856,0.9092858369441387
75,0.24091508984565735,34.20933534121002,0.912740717766678
76,0.21047641336917877,34.303488623349615,0.9150737905456089
77,0.20207317173480988,34.35339205488938,0.9174684328597491
78,0.18933364748954773,34.45451079852861,0.9192286429279148
79,0.14432287216186523,34.56197379588565,0.9205679165291942
80,0.27864426374435425,33.92983448379208,0.9166581047840363
81,0.3340923488140106,33.87075335468361,0.9167133509794436
82,0.292690634727478,34.04662886549419,0.920430999161318
83,0.22121694684028625,34.50607767037819,0.9265141510163974
84,0.13256479799747467,35.60660515990433,0.9320657401327789
85,0.14284420013427734,35.6508420488933,0.931828485075742
86,0.14162099361419678,35.75930090566299,0.9323090665034651
87,0.14178161323070526,35.934872790156106,0.9334168146844357
88,0.1188662126660347,36.171926935860185,0.9356115324871838
89,0.10629503428936005,36.44967404120867,0.9394441818501502
90,0.15184034407138824,36.09027484744829,0.9392967660490423
91,0.12068089842796326,36.57719255252031,0.9410535090164655
92,0.10571125149726868,36.66722574674738,0.9398889384455978
93,0.10175235569477081,36.69205568725026,0.9396055924214571
94,0.10234470665454865,36.89443659545562,0.940578449029684
95,0.0914778858423233,37.1583683039788,0.9429585140094757
96,0.10414202511310577,36.92816093813867,0.9438370019341707
97,0.09347006678581238,37.22726565711428,0.9447463377838135
98,0.09767123311758041,37.17834199075052,0.9432805157370567
99,0.09069618582725525,37.18633466318843,0.9431921811929941


==> imgs/results/C081-35_60_DGP_init_nosched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_60_DGP_init_nosched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,411.47747802734375,19.141178984927663,0.4190959898957065
1,119.51860046386719,23.918121003956905,0.5122620986462906
2,5.645960807800293,29.63077303768324,0.6883740548802074
3,55.58868408203125,26.299273581339055,0.6812049245157344
4,117.42720794677734,24.794016477840803,0.5803631778755146
5,125.85895538330078,24.830313647371195,0.5781725748748858
6,92.19266510009766,25.81223756891102,0.597941532150971
7,43.347694396972656,27.712135247422182,0.6461976043602017
8,6.999659061431885,29.970640835193603,0.8038518753124473
9,7.575323104858398,29.781414351574192,0.7956448291034417
10,28.750038146972656,28.034416782779825,0.7108150145446882
11,40.19656753540039,27.335960486951016,0.6867836938771181
12,34.47791290283203,27.96085986264775,0.7011617820545547
13,18.480852127075195,29.52390198932305,0.7582047701129873
14,3.0464420318603516,31.831656846929043,0.8549624372879444
15,4.083711624145508,30.03403813361715,0.8024749171403116
16,15.011734962463379,29.08047468660794,0.7040894878858018
17,20.613178253173828,29.03497058595827,0.6782261360178823
18,16.543716430664062,29.907650495544665,0.7114065311411396
19,7.109076976776123,31.150549810405003,0.7781515410515107
20,0.6734855771064758,31.84795353087937,0.8868812217129841
21,8.27099895477295,30.738769916513334,0.818548193381941
22,20.45724105834961,29.417019965003604,0.75811246634387
23,25.086090087890625,29.00023212941106,0.7420333133610804
24,19.859210968017578,29.455415180327865,0.7593290208582748
25,9.028826713562012,30.62401933037179,0.8122681465301197
26,0.9886581897735596,31.771285586452457,0.8871016054974757
27,6.448264122009277,31.108076046414155,0.7838642060973215
28,17.670433044433594,30.046607573057557,0.7059475206011199
29,22.73440170288086,29.68677703089063,0.6860406189950965
30,18.767641067504883,30.059094703008263,0.7056951951367771
31,9.066080093383789,31.108757281734498,0.7710577622670247
32,1.050262212753296,32.3096141969918,0.8790523493661715
33,4.564544677734375,32.161822709572924,0.8450279218783062
34,14.441216468811035,29.935962003220045,0.7706283667398803
35,19.21961784362793,28.88235899100069,0.7361136654721834
36,15.846305847167969,28.897297560459315,0.7444846912954203
37,7.525369167327881,29.467901180150005,0.7879097486475751
38,1.2101908922195435,30.443984218377764,0.8608119042227678
39,3.593461751937866,31.898240141072765,0.8432215940372279
40,9.147122383117676,30.83727080727869,0.7700713669236343
41,10.134507179260254,30.164602361924928,0.7573766501948982
42,6.254257678985596,29.950695806691968,0.7896237039653342
43,1.8480825424194336,30.21313730547174,0.8592463962280433
44,5.092978477478027,29.927942456392373,0.8204668649551123
45,11.260648727416992,29.352573849032044,0.7737666333147641
46,12.494303703308105,29.245433318302947,0.7648115600681733
47,8.127015113830566,29.62707467328684,0.7885003450496308
48,2.552058219909668,30.137993846398942,0.8406216928121623
49,3.48175048828125,29.9647857253988,0.8374023753457833
50,8.015567779541016,29.602809392363664,0.7890053176764953
51,8.664018630981445,29.62237218923409,0.7868401008373266
52,4.929223537445068,30.096419905346515,0.8279048481116379
53,1.0221949815750122,31.031001538990242,0.8636659310128112
54,4.8365864753723145,30.807946359883324,0.7956030981554948
55,10.604172706604004,30.3523848126426,0.7564748048646319
56,10.918668746948242,30.922177312598357,0.7571915712891127
57,6.317597389221191,31.20216628647849,0.7776340531946877
58,1.4883220195770264,31.028012756796407,0.8257016968377455
59,3.5818076133728027,30.407429801375226,0.8588915780831166
60,8.593526840209961,29.90924349259021,0.8229519216471873
61,9.246827125549316,30.10566062089111,0.8203229695413112
62,5.14495849609375,31.051370539581477,0.859655771916613
63,0.7490733861923218,32.27421765885849,0.8844709310673894
64,3.791949510574341,31.620699061834905,0.8130959648807081
65,9.757445335388184,30.562041870424075,0.7729882399317491
66,10.755289077758789,30.415747428685457,0.770056369684577
67,6.4640679359436035,30.878320176528618,0.7995944341949175
68,1.357530117034912,31.470609751785283,0.8590408339215946
69,3.221926689147949,31.123873189074995,0.8505893995768237
70,8.458393096923828,30.502582802837036,0.7855244722372853
71,9.426562309265137,30.41296248703969,0.7744494077113019
72,5.517793655395508,30.865378287680727,0.8132745981061478
73,1.0747435092926025,31.512821140143664,0.8829149751778115
74,3.8249599933624268,31.29726076537566,0.8366484743080558
75,9.520211219787598,30.643826341057707,0.7932322138166228
76,10.549188613891602,30.569642694249936,0.7881456468879986
77,6.31236457824707,31.254082731135114,0.8183509423610642
78,1.153722882270813,32.32667898363807,0.8783768301907675
79,2.5338501930236816,32.68548595301969,0.8702425833654291
80,7.442452907562256,31.790764135045766,0.812968059461846
81,8.480668067932129,31.247695285662324,0.8042898163357014
82,4.760846138000488,32.053852482062844,0.8449462122138347
83,0.5433619022369385,33.26932518138862,0.9047371485967924
84,3.292715311050415,32.85035109675293,0.855944266508989
85,8.772459983825684,31.691943739033018,0.8121237287641503
86,9.708113670349121,31.640087719292058,0.8075992349174097
87,5.6043477058410645,32.53856971188395,0.8376925769304818
88,0.7570289969444275,33.47163458203033,0.8926805406545774
89,2.841926097869873,32.695172388431416,0.8666833933477308
90,8.293723106384277,31.647657536083873,0.8004441384245748
91,9.360560417175293,31.689919223085916,0.7891536164007887
92,5.487557888031006,32.390018513485316,0.8232917546312544
93,0.7733145356178284,33.38503348862923,0.8984536811806124
94,2.774773597717285,33.05983574636174,0.8679168306170013
95,8.018089294433594,32.42278569512874,0.825258883433763
96,9.031272888183594,32.41703851439392,0.8198966354240477
97,5.118698596954346,33.12197034290491,0.8468684714580402
98,0.5890873670578003,33.85376191237128,0.8992127011939469
99,3.2109885215759277,32.798820814996944,0.8641872413558495


==> imgs/results/C081-35_60_DGP_noinit_nosched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_60_DGP_noinit_nosched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,494.4251708984375,14.803798493267246,0.3446421724942416
1,205.64344787597656,16.605854255075943,0.33121352618032474
2,85.09574890136719,18.405586363001422,0.32388973616929695
3,103.80805206298828,19.868494886996615,0.3534941060404677
4,132.2958526611328,19.869307665852062,0.35399251293877454
5,120.11309051513672,19.863342216117235,0.35404069373930597
6,90.07302856445312,19.765642984006043,0.35390228399071066
7,70.99278259277344,19.379048698894405,0.35456045456578167
8,89.7274398803711,18.648835311476123,0.359629942482127
9,116.21439361572266,18.20718884010922,0.3651663167001702
10,124.16070556640625,18.104852563517404,0.3694637984116097
11,110.87886810302734,18.297387649431315,0.370035230345776
12,88.302490234375,18.6867468329837,0.3681510941054154
13,70.45357513427734,19.191825972233808,0.3649710804779921
14,74.86205291748047,19.660600602264267,0.3624999890142082
15,90.31063079833984,19.822101901681567,0.36201611607072764
16,97.94960021972656,19.864447734719256,0.36192082097138406
17,92.79190826416016,19.8473216474367,0.3616335757237356
18,79.40120697021484,19.754168845760702,0.36176267940597406
19,68.24224090576172,19.529768429639702,0.36320833184320855
20,71.06452178955078,19.118665126636476,0.36684324148725966
21,81.84002685546875,18.69482303389463,0.36415338107971246
22,90.95111846923828,18.12847893955865,0.35468692890573283
23,91.78997802734375,18.101665992205007,0.3531864601062298
24,82.698974609375,18.613646596787458,0.35817741856034063
25,72.29136657714844,18.945216935642783,0.35534291821862946
26,64.80953216552734,19.415863228681165,0.3595972262741156
27,69.88330078125,19.7051734333484,0.3510525594118478
28,78.76610565185547,19.7505699329473,0.348659884958724
29,81.67405700683594,19.783062356538903,0.34829362467814284
30,76.44898223876953,19.7389428978375,0.3495947357739382
31,67.66770935058594,19.615984060506467,0.35209573723570015
32,63.87845230102539,19.348937193408958,0.3562257061781077
33,66.60462188720703,19.173326642484042,0.3616030466061248
34,67.15538024902344,19.154873758581367,0.36518233212809126
35,64.24799346923828,19.283064749854898,0.36712508776735125
36,61.532630920410156,19.46990093774894,0.36427753925065415
37,63.41932678222656,19.584689967522948,0.3640661196965511
38,64.84558868408203,19.507438660672488,0.3617327036075967
39,63.576499938964844,19.40879153990195,0.36880453852473866
40,62.67818069458008,19.066594183710805,0.37712667280642265
41,61.064491271972656,19.10671564230856,0.3872497498031246
42,63.2395133972168,19.035417770001274,0.3911408047424275
43,67.5790023803711,18.884214787682957,0.3944332532868038
44,62.921573638916016,18.969040462215556,0.40986080673516717
45,78.23408508300781,18.125377559890772,0.3932534334687967
46,78.45110321044922,18.338377311345383,0.3827557126102048
47,83.0420913696289,18.47015105629062,0.37143903001538564
48,83.24866485595703,18.51994040505096,0.3724175413161821
49,83.26155090332031,18.32164120284252,0.3695608143328807
50,81.46998596191406,18.198075461938856,0.3727114103058763
51,75.55042266845703,18.292862492125103,0.39095552790024957
52,76.6724853515625,18.158975006503187,0.38901637516213744
53,61.75385284423828,19.111337376595465,0.4097690950268465
54,62.5777473449707,19.178798711749472,0.38929890650255666
55,60.52162551879883,19.456676301261325,0.3798151078360113
56,63.83987808227539,19.526786031026315,0.3743972644084048
57,63.61930465698242,19.558847573726435,0.3786618738601796
58,62.13212966918945,19.44836703366685,0.38278414570328545
59,62.172489166259766,19.245300579556638,0.3899300122180285
60,62.836631774902344,19.180402923580953,0.3941328836388009
61,61.66233444213867,19.246734232543567,0.39400982926257383
62,59.40319061279297,19.545805043978955,0.408992212293282
63,67.15531921386719,19.371044685099328,0.4082090485083251
64,67.83646392822266,19.378753091393886,0.4165470829901701
65,64.94551849365234,19.317110583802723,0.40536091159261006
66,61.31559371948242,19.176286992049288,0.4053074610268869
67,58.29848098754883,19.119424948219567,0.419144692167532
68,66.62480926513672,18.705726350125023,0.3989975482847657
69,71.66580963134766,18.480514565991744,0.3780696761770743
70,71.998046875,18.469196797756894,0.3716706776210218
71,71.4185562133789,18.60188770664362,0.3680633494011044
72,71.38196563720703,18.73225544517323,0.3702201619934615
73,67.82495880126953,18.924679488739056,0.37849696048396675
74,62.201576232910156,19.12758785683664,0.39896214434740906
75,59.77863693237305,19.33416081020567,0.4144324253473893
76,63.24994659423828,19.077430519445095,0.4289905120423521
77,63.90868377685547,19.1142158142737,0.41976103463795467
78,63.81789016723633,19.236410841693406,0.4111332847635684
79,63.92209243774414,19.260703577615107,0.4123417234140356
80,62.48344802856445,19.183643751171225,0.4178674830878433
81,62.88795852661133,18.890833474144667,0.4212035799703967
82,62.72362518310547,18.860048714937008,0.4240286022896253
83,61.463932037353516,18.941901818744718,0.4223546972487089
84,61.11066818237305,19.0426641205006,0.4230703251245388
85,59.85924530029297,19.072363831443255,0.4241512418412167
86,58.91005325317383,18.993122541962407,0.42111634793774844
87,61.22877883911133,18.801331584069164,0.44278470575061335
88,58.09138488769531,18.99916886352846,0.4668519798985299
89,61.337890625,18.95715727836975,0.4436855165105903
90,60.325355529785156,19.04512769782118,0.44305063773478937
91,56.0708122253418,19.245283256662987,0.4359512498274548
92,55.15439987182617,19.523332875505382,0.43152367423083504
93,56.958412170410156,19.734041183374117,0.4353981863187418
94,56.703712463378906,19.717533171996855,0.43395783424328505
95,53.973472595214844,19.661077977700195,0.4388848080987327
96,53.72227096557617,19.58339181364705,0.46261462580483886
97,67.97959899902344,18.796869557559223,0.4661823575019842
98,64.86946868896484,18.976106316380545,0.46133616113198445
99,62.23813247680664,19.079735405890496,0.45419222832928907


==> imgs/results/C081-35_60_DGP_noinit_sched/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-07,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_60_DGP_noinit_sched/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,494.4251708984375,14.803798493267246,0.3446421724942416
1,205.64344787597656,16.605854255075943,0.33121352618032474
2,85.10125732421875,18.405320318023854,0.3238959668896581
3,103.68840026855469,19.868375006380067,0.35351147167646446
4,132.04965209960938,19.86934920749458,0.35398746745003246
5,119.91842651367188,19.86321033809687,0.3540367400642842
6,90.07099914550781,19.76574892991077,0.3539028411884281
7,71.01537322998047,19.383193255127534,0.3545458882659556
8,89.26707458496094,18.65833671115334,0.3594750165673976
9,115.38018035888672,18.218520537299586,0.3647549390271661
10,123.4211196899414,18.113260692975402,0.3686796775422853
11,110.62682342529297,18.30031027344325,0.36961435317384184
12,88.78058624267578,18.6761882104211,0.36775074578169825
13,70.97267150878906,19.166876585588856,0.36484362082981936
14,73.46968078613281,19.630624057683125,0.3624377906235728
15,86.78012084960938,19.795328644117404,0.3618178022788598
16,93.43053436279297,19.843704801050404,0.3620869108129767
17,88.94692993164062,19.824857512077486,0.36213002996483434
18,77.43867492675781,19.729083357491067,0.3625984919547103
19,68.10762786865234,19.5131806804698,0.36420008890904393
20,70.85029602050781,19.130310808940248,0.3669700895406287
21,79.04572296142578,18.83666504897652,0.3663019545303084
22,82.7029800415039,18.652633004993927,0.3641603179781737
23,83.13273620605469,18.299405014224956,0.35392324661626645
24,76.31111145019531,18.549314237232878,0.3546419194165974
25,68.17019653320312,19.10056622825443,0.3586421223502169
26,66.91531372070312,19.332160772987237,0.3597211924872176
27,68.19065856933594,19.51455788474139,0.35668897283020623
28,69.52542877197266,19.568918507161218,0.3533148181355752
29,68.06005859375,19.56872976950836,0.3545456962308893
30,65.52190399169922,19.52532077615451,0.35473179991212545
31,65.04869842529297,19.313977148339966,0.3506768428142416
32,66.10015106201172,19.21570022055048,0.35414254937357725
33,65.49261474609375,19.270136031916238,0.3605178856943846
34,63.969154357910156,19.38718143413054,0.36394451991105387
35,65.04139709472656,19.49338814063905,0.3647652543158691
36,65.33902740478516,19.539896557084717,0.36812965237235357
37,63.46540832519531,19.502145622319464,0.37801260722354424
38,60.329872131347656,19.43045694862143,0.3842626663011752
39,78.92713928222656,18.261926381829895,0.3700232632774184
40,79.88021850585938,18.182125416455428,0.37282887908178863
41,75.04717254638672,18.51132340625551,0.37785993899342596
42,63.65951156616211,19.05665632022117,0.3798752626698951
43,64.48560333251953,19.199219922016816,0.3803168382176829
44,63.01869583129883,19.275343415373783,0.3761550661268652
45,61.723079681396484,19.420895225007268,0.3717449508142675
46,62.541114807128906,19.52209500525816,0.3676366164149863
47,63.459716796875,19.491409475797184,0.3659772941557878
48,63.01218795776367,19.446886047890565,0.36689638892079884
49,61.61049270629883,19.34446840432188,0.3701731593747681
50,60.26353073120117,19.260083615699585,0.3723608400999146
51,60.478065490722656,19.166989871851037,0.3751472025651088
52,60.78913879394531,19.129359496308506,0.37909914613693363
53,59.94572067260742,19.119267911021186,0.38445292052152835
54,60.43878173828125,19.13420941760339,0.3845239704494362
55,59.92893981933594,19.18637757637687,0.38406937554690723
56,59.0208625793457,19.2742893893568,0.3820352072552341
57,59.17612075805664,19.31622302646435,0.3778322800308294
58,59.48073959350586,19.276065027484336,0.378376098025452
59,59.5172233581543,19.248340738787864,0.37646477433944936
60,59.34660339355469,19.243339622167902,0.378150911698435
61,59.400142669677734,19.21415178610192,0.38156989581702255
62,58.89879608154297,19.242446710826947,0.38200946244438433
63,58.27786636352539,19.319248535369443,0.38340884989357427
64,58.43236541748047,19.364418000775228,0.38515830883994573
65,58.59293746948242,19.40224827648632,0.3859909411141913
66,58.012664794921875,19.45525676741197,0.38508851728828203
67,57.85598373413086,19.453294522708788,0.38427331939441406
68,58.21255111694336,19.43877478231309,0.38317504569110145
69,57.451229095458984,19.44767559986812,0.3879697428054301
70,57.45289993286133,19.461268369253034,0.3889260070669373
71,57.3216552734375,19.455000715195606,0.3897963828573823
72,57.302066802978516,19.406061612952577,0.39290672863736775
73,77.1937255859375,18.35950741369615,0.3746653675596305
74,78.43524169921875,18.321631004628834,0.37494153753704557
75,78.29705047607422,18.328070291313466,0.37623969720961437
76,77.8136978149414,18.340298821502707,0.3764181505564308
77,71.52765655517578,18.58929674593704,0.3789595145514233
78,59.14027786254883,19.375204374046866,0.3903018414797757
79,59.35221481323242,19.408482733050235,0.3883294560940532
80,59.43394088745117,19.421882267193492,0.3881085736384073
81,59.17283630371094,19.44015686000277,0.38790255306105326
82,58.981990814208984,19.42521251174026,0.3882968493924409
83,58.814022064208984,19.405331036086594,0.39063812926820074
84,67.37297058105469,18.85309395755669,0.3811333674386391
85,58.18074035644531,19.444731798427505,0.395577928085024
86,57.00154113769531,19.512649044148315,0.3943599563301332
87,56.89997482299805,19.530291295931786,0.39511517080672276
88,57.181697845458984,19.534536077432342,0.39609408767545545
89,57.619544982910156,19.51245886317096,0.3962143490591125
90,57.55125045776367,19.511732504539314,0.39642480343261544
91,56.960140228271484,19.53781388935699,0.39683731217584106
92,56.687278747558594,19.524970659153958,0.3962761711225229
93,56.73859786987305,19.496729955257074,0.396251790618827
94,56.7241325378418,19.493615688183034,0.397280286603113
95,56.631229400634766,19.500460916989212,0.3978357441458451
96,56.67820358276367,19.512584642397726,0.3981941995280033
97,56.68684005737305,19.50707291863925,0.39884879246433985
98,56.5395622253418,19.49571961644412,0.3995221124736165
99,56.47513198852539,19.455243366987936,0.4003600858849525


==> imgs/results/C081-35_60_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/35.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-35_60_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,411.47747802734375,19.141178984927663,0.4190959898957065
1,119.52056121826172,23.917087864052462,0.5122097714900374
2,5.651880264282227,29.630943446383597,0.6883569294655472
3,55.460693359375,26.302201614110675,0.6817324318570429
4,117.09806823730469,24.80121336263838,0.5805814880533894
5,125.510498046875,24.83670950792183,0.5783349475806449
6,92.07064056396484,25.813266464226405,0.597986933171998
7,43.59084701538086,27.697695310288907,0.6458815593768347
8,7.289332389831543,29.9674620146188,0.8016394549999358
9,6.732093811035156,29.903338869060626,0.8006823208497084
10,26.175771713256836,28.259173098906075,0.7164524028522595
11,36.002471923828125,27.850172915344867,0.6929268520930211
12,31.07318878173828,28.44942225633038,0.7134604348923643
13,16.054420471191406,30.003520737574995,0.764644146478878
14,2.875298500061035,30.9029483313586,0.8419837561706435
15,4.471624851226807,29.603744224493866,0.8037896083179219
16,13.814313888549805,28.960501084995617,0.7190321766078579
17,17.55516815185547,29.070931738273362,0.7014929931251755
18,13.06908130645752,30.30530607165861,0.7457520894181615
19,5.044939994812012,31.36670054393551,0.8099042416018005
20,0.6814948320388794,31.53885888650067,0.8871198057104135
21,4.0709919929504395,31.406419273769934,0.8454218407093576
22,6.983695030212402,31.15297069223933,0.8218667165468689
23,5.2209391593933105,31.863397057569838,0.8355418769681845
24,1.8410245180130005,30.98067998704401,0.8598086183336221
25,1.382305383682251,30.88188816055627,0.8595814328368185
26,3.2752130031585693,31.154705901752926,0.8337820527547295
27,3.3167803287506104,31.753516748862467,0.8359657789422208
28,1.4145443439483643,31.801872488291156,0.866110766074066
29,0.9686917066574097,31.799177201920514,0.8815020184745602
30,1.9258731603622437,31.574856775248684,0.8657783723629378
31,1.4091863632202148,31.617725670412142,0.8714517875450664
32,0.669908344745636,31.80225477145049,0.8825600820111111
33,0.7056517004966736,31.94212856365677,0.881147731379882
34,0.2532588243484497,32.59809969939399,0.8888708129814542
35,1.021604061126709,30.500677069687608,0.858873303464949
36,1.377274751663208,29.844336876414754,0.8490561807876504
37,0.9772513508796692,30.58192371073146,0.8578581410689106
38,0.2769950330257416,32.58317033948724,0.8875258355870573
39,0.5883885622024536,31.973092652638705,0.878983562233442
40,0.7249073386192322,31.74256331263917,0.8721417765247436
41,0.7673933506011963,31.63252112447587,0.873978644056825
42,0.7222787141799927,31.734682241666683,0.8728376456188569
43,0.6260678768157959,31.98862033148448,0.8787267818307299
44,0.3305305242538452,32.975018633524826,0.8841569278807537
45,0.5335811972618103,32.27292506774434,0.8826820601869937
46,0.9714597463607788,31.07697473969527,0.8661856333137026
47,0.9648932218551636,31.04657522125172,0.8638483715151632
48,0.5921202898025513,32.111608533013744,0.8798612877372988
49,0.24686665832996368,33.50084305977828,0.8989027172071478
50,0.6955560445785522,32.39775792897234,0.8923392918907795
51,0.7589931488037109,32.27735955108455,0.8900693911601059
52,0.6547178626060486,32.33086970814118,0.8970972956962995
53,0.703938364982605,32.33867054487848,0.8978113961677979
54,0.6816481947898865,32.34200110122846,0.8935637774045467
55,0.6226199269294739,32.42808741812785,0.8960483832745776
56,0.6468093991279602,32.51991706709474,0.8995727985202242
57,0.4865720272064209,32.70635266697995,0.8995141115484834
58,0.32588526606559753,33.34386698914736,0.9026403455083967
59,0.6509717702865601,32.097229566041776,0.882916651310727
60,0.6375496983528137,31.940294065979113,0.8830468026315589
61,0.5460060834884644,32.37302452158437,0.889313910056943
62,0.276355504989624,33.644137319846116,0.9025185408905111
63,0.19177758693695068,34.06729160489871,0.9033382340133991
64,0.21953178942203522,34.06773960740223,0.9015264041774645
65,0.18606673181056976,34.365870003109144,0.9024783823413998
66,0.16437961161136627,34.62782360655572,0.9048064560880065
67,0.18639974296092987,34.93028912936282,0.9074946578459143
68,0.14967656135559082,35.389254959665266,0.912712288059473
69,0.18343810737133026,35.46645183257584,0.9188231444639787
70,0.1722668558359146,35.65254277001331,0.9222142523488402
71,0.15045511722564697,35.9669199573513,0.9240014319067225
72,0.14588198065757751,36.28637100321485,0.927549706620225
73,0.10362762212753296,36.655351031747315,0.9335520643839836
74,0.15197636187076569,36.37931833345395,0.9366691723212004
75,0.1788906753063202,36.15400619032756,0.9379144705748558
76,0.08799465000629425,37.38171023705411,0.9426260348769426
77,0.09783732146024704,37.385386785221066,0.942083733879447
78,0.10659491270780563,37.24305590181253,0.9424141697518825
79,0.10285532474517822,37.40968635572426,0.9438771879198551
80,0.0763532891869545,37.82601386134891,0.9466538469107151
81,0.15507090091705322,36.66527021408604,0.945196306227684
82,0.19313398003578186,36.26907588367317,0.9439760401041508
83,0.17957153916358948,36.41498552975138,0.9450160122647285
84,0.0806942954659462,37.82035555788785,0.9495256060419083
85,0.082415372133255,37.91601979720231,0.9477491667501926
86,0.0968940332531929,37.743100635636054,0.9466241671438217
87,0.09317527711391449,37.803834713241756,0.9470597937705517
88,0.07663119584321976,38.04194993376182,0.9485144257369041
89,0.06580054014921188,38.14737312588942,0.9504828641095161
90,0.12819385528564453,37.08205262383917,0.9477296788048745
91,0.10179858654737473,37.47857845888045,0.948772011904478
92,0.058448426425457,38.35013598120436,0.9503811108033657
93,0.061969779431819916,38.34688774889728,0.9500278650832176
94,0.05915485695004463,38.3403236152412,0.9502266990740299
95,0.06077795848250389,38.33370009683859,0.9498832122113705
96,0.05863315984606743,38.34163675294548,0.9496513365392685
97,0.06107805669307709,38.33941379206243,0.9495386117825508
98,0.06028646603226662,38.34612213329815,0.9492808833589553
99,0.05690484121441841,38.327274556291954,0.948933938123703


==> imgs/results/C081-45_30_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.302943078603486,0.01110186501049565
1,18.277198858850728,0.17661231283554993
2,21.225640732641974,0.33730780775761887
3,22.4207856501421,0.39536792183703556
4,23.14477711201568,0.4338064801012632
5,24.02741296589262,0.46069829875861296
6,24.860485289564856,0.485357896377571
7,25.29939749693401,0.5052199451308119
8,25.794250983966016,0.5222913363495681
9,26.564875065213386,0.5504471266155392
10,27.346745559830637,0.5941725528890844
11,28.00715538206019,0.6492959439393104
12,28.728648391887948,0.6997007645304283
13,29.599105004470616,0.7549044804545548
14,30.275796423433867,0.7871669134398569
15,30.84637071748204,0.8035703199199354
16,31.177273834828032,0.812272901988531
17,31.701920876720028,0.8233178233079822
18,32.078794113674476,0.8285974705957622
19,32.52004951536674,0.8353448572683334
20,33.01593723459396,0.8439308595440685
21,33.49610950077634,0.8538783860114254
22,33.89483903607852,0.8599239265501648
23,34.29528548326156,0.8672366712668538
24,34.63731965222607,0.8740069928064942
25,34.93424228393855,0.8802085611972064
26,35.217047320901564,0.8849276523470729
27,35.534258971906254,0.889832821441412
28,35.81743121432554,0.8928465544333458
29,35.83084180564123,0.8870620162432193


==> imgs/results/C081-45_30_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,10.049340485060622,0.009070286286814992
1,13.151923654240626,0.020797655307139735
2,16.366131999816687,0.06415859016684373
3,12.427087843116134,0.023047075617137612
4,15.90422322050376,0.05013889196667529
5,18.538663245803896,0.15713495477286898
6,14.985990168154164,0.04772488611041632
7,18.184578515334273,0.1321434340589213
8,19.798427395461015,0.253407884299884
9,16.58951022650825,0.08428227321032486
10,19.613244191492008,0.22459891782255736
11,20.565978113995467,0.30449970433605317
12,17.94374332282337,0.1397366776168974
13,20.455419217732732,0.2894424348924229
14,17.428639072142214,0.1364310697093019
15,20.19211530745325,0.27320034594887505
16,21.321026045371593,0.34500718580935175
17,19.088756855157477,0.20564581830478024
18,21.113993958272104,0.34546481683183206
19,21.68864993889516,0.3704025722368492
20,20.025886152334422,0.27049240827135895
21,21.657294531520968,0.3854587987766689
22,20.260442035794767,0.2780445383072336
23,21.978618426788614,0.39701565622728563
24,22.52421988415754,0.4210503485783214
25,21.388953544552738,0.33751345857934545
26,22.735992792178976,0.4398222024552942
27,21.40754199252955,0.32193339027287704
28,23.087151933755308,0.44770672511186893
29,23.635116003361496,0.4834703638648473
30,22.90638484314701,0.4087832952366549
31,24.062413245236534,0.5002769408896155
32,23.04427320594818,0.38682629022641546
33,24.438654764143347,0.5042754769514282
34,24.975024816976127,0.5526936178456368
35,24.50924731786317,0.47567063381977226
36,25.23691491906433,0.5595743985360346
37,24.49881898466558,0.46212031542509374
38,25.314690915381664,0.5674863245439116
39,24.45382495841239,0.45440330093603815
40,25.30574216745186,0.569762974817345
41,25.440818568524683,0.5932313782901696
42,25.07696278747813,0.5184904705649733
43,25.340603440223614,0.592969687526204
44,24.919442465230887,0.49769533198043575
45,25.28970926588371,0.586369221363025
46,24.896410377004273,0.5058197604775335
47,25.254492350296374,0.5874046021003062
48,25.040003286959486,0.5472381435554707
49,25.298938731010136,0.6003423363119079
50,24.909805095101603,0.5303532650520687
51,25.283994170041566,0.597386060634387
52,25.366539645490363,0.6084884932185206
53,25.299680359104705,0.6054302959570533
54,25.079281381349,0.5870491820393965
55,25.144600822758928,0.606442175930126
56,25.034240784496657,0.5848963483414038
57,25.15147202717391,0.6104255837940723
58,25.006416824693698,0.5961018720828849
59,25.071625272205253,0.6120321217641802
60,25.04177396851146,0.6014136847522175
61,25.249698956223135,0.6220058646943379
62,25.289518333316728,0.6172011870251866
63,25.356500330074972,0.6296368134512553
64,25.38623121510003,0.6164385582509214
65,25.52000931678329,0.6361925988278077
66,25.525743818800535,0.6324885994303415
67,25.575381561506333,0.6412006316630311
68,25.603281797807476,0.6230301976933008
69,25.749870447075466,0.6475638805605968
70,25.819322137434714,0.6481103371508204
71,25.94065929444698,0.6570451231564987
72,26.01729557431973,0.6550794763292103
73,26.118371616073492,0.6663798158665322
74,26.182127517320566,0.6718188638509887
75,26.315554617892968,0.6753373462901255
76,26.379234432425488,0.6676133139701884
77,26.469936153913295,0.6832709767982594
78,26.491870729722052,0.679810483878339
79,26.569087421966486,0.6912096087991764
80,26.70610801772575,0.6746001145963629
81,26.756855333563138,0.6996477095195236
82,26.805803170269566,0.6904280130011624
83,26.873747905206088,0.706075524372366
84,26.918150192246017,0.6952447257599498
85,26.949750087334806,0.7099048904533827
86,27.01944764642392,0.6965544770907748
87,27.035960283336244,0.7138910024923307
88,27.103263742856115,0.6994896483423486
89,27.15016358380219,0.7155973016192375
90,27.172595175537587,0.698455103608062
91,27.236637115706287,0.7229598960598217
92,27.274080629198487,0.7048441687010144
93,27.361989172187275,0.7254069637664599
94,27.360972884462754,0.7073878080866711
95,27.433860876762598,0.7234161712700902
96,27.386887596221328,0.7101884734282958
97,27.44124617899182,0.7258639136560624
98,27.424659142603605,0.7080240816454156
99,27.432814149128,0.7264008753761817
100,27.426801617522408,0.7080315289122882
101,27.441798051066165,0.7255927734921453
102,27.43475883278567,0.7084734602804065
103,27.444876966706943,0.7286743513775694
104,27.44917784983885,0.7094300371843066
105,27.47689741791914,0.7321052016330764
106,27.505332321950494,0.718754464165618
107,27.54309984440098,0.7346724906589602
108,27.59098285832328,0.7235589542324348
109,27.64073579829087,0.7387960876845805
110,27.69167863124634,0.7263696465804838
111,27.763804360653353,0.7431575971364759
112,27.79729793988956,0.7307192670828805
113,27.880704091084855,0.7433940580730967
114,27.941250548295336,0.7398364693990203
115,28.095649916861788,0.75228881910509
116,28.27989574216378,0.7532584655724159
117,28.581176010673353,0.7751879788408104
118,28.884748118924172,0.788547061513311
119,28.94634336378465,0.7998712216090057
120,28.987555391918086,0.7952247565099576
121,29.018137959190533,0.8035243774691988
122,29.04853831485078,0.7968713308413131
123,29.071931598520536,0.8062002626354893
124,29.111038046759397,0.8016201203717073
125,29.135352507401034,0.8080486034118006
126,29.175562269323457,0.8031527020781296
127,29.194371772903626,0.810362697116296
128,29.231842311319202,0.8058321847874217
129,29.25134924374053,0.8120484924013708
130,29.293091395491395,0.8090232301148846
131,29.317047732468975,0.8137708377551094
132,29.352067817238847,0.8116794471845459
133,29.383389748812128,0.8166149504376564
134,29.41537888626927,0.8145227888941369
135,29.442908544293896,0.8189941490372717
136,29.475798008057783,0.8163553426084087
137,29.500663626213424,0.8199139573283418
138,29.521913243798743,0.8193275216594578
139,29.5540808580737,0.822381846728099
140,29.571660210226494,0.8205140384016973
141,29.598620013986473,0.8241456907499671
142,29.619855773330187,0.8197440890412242
143,29.635051514053167,0.824954252814806
144,29.660419509592046,0.8236926281391409
145,29.700997801537007,0.8271471362068694
146,29.719624006573294,0.8255426998067696
147,29.737423193041966,0.8289211197352684
148,29.738369630620518,0.8272907841131865
149,29.80045472477371,0.8310427807095168
150,29.810097233997283,0.8309006035780789
151,29.834966139750314,0.8319785894507566
152,29.881062756881388,0.8325844709318457
153,29.885742129144738,0.8329279916439846
154,29.94784941887415,0.8350241014532409
155,29.94207055451224,0.8352616437701064
156,30.037007529479016,0.8385759627156956
157,30.03676774450011,0.8377062629048324
158,30.13669661988908,0.8420460726848231
159,30.2056320981157,0.8426573049695657
160,30.297404389981764,0.8461574713054122
161,30.297338954190106,0.8453941526123746
162,30.366495213580396,0.847933432705367
163,30.401864431790262,0.847196529356659
164,30.453737263714107,0.850143402442053
165,30.490828027307924,0.8493542696422153
166,30.557650411323184,0.8523201964963355
167,30.594634804761544,0.8513125148222809
168,30.659831751971517,0.8543627653704566
169,30.69395051443245,0.8533519156795442
170,30.7577590272384,0.8562021264662334
171,30.79760874818652,0.8557213649493957
172,30.868191907136335,0.8581757145054543
173,30.92024058876081,0.8576115938332793
174,30.98869094734487,0.8600620275430912
175,31.04280392943061,0.8594362352543673
176,31.117274022413955,0.8620540960256468
177,31.17190960323186,0.8612890454244716
178,31.236068504989714,0.8638170536466018
179,31.28183684094016,0.8631814101645648
180,31.358215842259412,0.8657453866025198
181,31.420092247513157,0.865263353900451
182,31.47720040559209,0.8676254883768293
183,31.532505164887148,0.8670640193219334
184,31.596361599120826,0.8695002065771893
185,31.65143536999389,0.8690137373972372
186,31.70824015423595,0.8711850451704661
187,31.76634362568528,0.87063091522798
188,31.821385344882916,0.8726235306243882
189,31.87646297115159,0.8722383663987356
190,31.934840996326017,0.8739307014989695
191,31.996136737585932,0.873735187853707
192,32.05621195293346,0.8751455025839806
193,32.121628855340305,0.8750448393959022
194,32.1925329898961,0.8762657441521883
195,32.26400334857142,0.8763449510469884
196,32.34241700093335,0.877346193531155
197,32.421391005480935,0.8774241202492602
198,32.51084023274537,0.8779460281826369
199,32.59474873798412,0.8773479308744371


==> imgs/results/C081-45_30_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,16.972949661587325,0.12244326882728232
1,18.30737283273915,0.1806846430902018
2,19.285909649134933,0.21954168830916904
3,20.046035672227283,0.23837603589961703
4,20.663589673430593,0.26316833669617706
5,21.369516232928998,0.29196900354143196
6,22.122807197041467,0.3281605156144267
7,22.6056227702801,0.3463833564017215
8,23.010594055988793,0.35641547970079873
9,23.306366348233496,0.37300715447758
10,23.57664463825172,0.3938123245957827
11,24.32426850323333,0.4256624589108371
12,25.127703691408545,0.45125905168026975
13,25.790035801332678,0.4730211683216507
14,26.265111249135916,0.49406064902269536
15,26.67122305445755,0.5152273384996685
16,26.98029984021973,0.5341393786865483
17,27.177558626992656,0.5477287816461397
18,27.3144989622029,0.5582768577099051
19,27.467068743565044,0.5713572562038265
20,27.628591429145935,0.5844458597703944
21,27.6472541260644,0.5941903358491697
22,27.836236818761158,0.6050239504288354
23,27.972221584113587,0.6173468045258028
24,28.38700831783774,0.6391735949462131
25,29.61781930601895,0.6820529061920331
26,29.54774184946217,0.6974503933810889
27,29.585212318421217,0.7092372239789031
28,29.550619135206823,0.7195714327646401
29,29.268372146995645,0.7196187603450306
30,28.655328488936078,0.6976262376706899
31,27.85574430555773,0.6511213616116587
32,27.560989827304773,0.6388101749316324
33,27.71671646701399,0.6645732138765221
34,27.846086256716283,0.6824968747478819
35,28.18400466125035,0.7040744654851151
36,28.714662319148538,0.720425080098208
37,29.233750156845577,0.7326612583939638
38,29.5498560185207,0.7394730250838139
39,29.678272518145036,0.7426571319397985
40,29.751188202950907,0.7445797642474412
41,29.83773165240723,0.7472893532745658
42,29.913163933381828,0.7490617512568908
43,29.909978982797103,0.7495396058148639
44,29.88315590674956,0.7479982114864167
45,29.923261779988273,0.7467785767132364
46,30.07821131325339,0.7479251698306142
47,30.401399567980334,0.7566086988659101
48,31.037280858959004,0.7850122367704874
49,31.950632970986312,0.8323903183772201


==> imgs/results/C081-45_30_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_30_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_30_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,463.9842224121094,16.085679087280422,0.2501171006370475
1,256.7903137207031,20.63499824848361,0.4024934450914534
2,78.52423095703125,23.18944379380953,0.4803739357088612
3,5.541204452514648,25.414764347234797,0.6472553447872448
4,58.27074432373047,24.579918494832867,0.5550874178579981
5,123.19607543945312,23.841825190610336,0.5127755143981145
6,141.4191131591797,23.741480561428826,0.5078621746653575
7,116.44967651367188,24.50886038959075,0.5353234621303695
8,69.32476043701172,25.831644465466916,0.5896751612681235
9,23.38755226135254,27.246476695475184,0.6577585360881361
10,1.8849310874938965,28.84296283552153,0.7472415410942661
11,23.340517044067383,27.147532963016342,0.7153672757688221
12,56.690223693847656,25.587257399206077,0.6358442698572846
13,75.5912857055664,24.93669476091736,0.6088102568126428
14,73.5255355834961,25.04252923627693,0.6142690103588533
15,54.465023040771484,25.806301252404303,0.6471402991938796
16,28.036968231201172,27.199437426414235,0.7142458081792565
17,6.724669933319092,28.775473714225264,0.8034214835774339
18,3.5588531494140625,29.33612553393472,0.7472193331934172
19,13.652070045471191,28.895572817037078,0.6817133645408656
20,20.639339447021484,28.592438052566493,0.6593302666941807
21,19.36150360107422,28.679851098561095,0.6637548278224427
22,11.632843017578125,29.097243280473222,0.6946322788962181
23,3.3981785774230957,29.580563920558195,0.7602974119737447
24,2.751884698867798,29.593012343180803,0.8213173252058755
25,7.484338760375977,29.011632368576493,0.7928045146708004
26,9.219305038452148,28.82480366943708,0.7801331138870092
27,6.5079345703125,29.11296021775172,0.7974286707195006
28,2.3452765941619873,29.656761173166984,0.8219880274146716
29,2.226785659790039,29.97608173305779,0.7857326402422254
30,4.641339302062988,29.95172974720402,0.7497613939513974
31,4.76878023147583,29.95947469198134,0.7459940904975757
32,2.568603277206421,30.06569556350245,0.7704329862733316
33,1.2531790733337402,30.06040298391873,0.810426255564888
34,1.7578086853027344,30.099660077925947,0.822184064269783
35,1.3327621221542358,30.40464725940541,0.826479909757644
36,1.0705821514129639,30.43734450957709,0.8151923348485555
37,1.1449222564697266,30.641874191458093,0.8114112873936975
38,0.8554707765579224,30.76496426715774,0.8164698053838574
39,0.9078882932662964,31.084897098284134,0.8312304102678741
40,0.6862632632255554,31.543150541294406,0.8372137802639157
41,0.6539990901947021,31.48495498364897,0.8309058683784083
42,0.9152839183807373,31.437905937897913,0.827680098251706
43,0.7578232288360596,31.267326678932797,0.8313998244968285
44,1.0021578073501587,31.108097028062968,0.8340901859420919
45,2.734910726547241,28.054596189871962,0.7771660098552124
46,0.9110283851623535,30.98509891109987,0.831405613986941
47,0.7727369666099548,31.496687632746216,0.840113642588852
48,0.859985888004303,31.62479451409396,0.8409291404913888
49,0.6994763016700745,31.772514366801712,0.8448571628190381
50,0.6205698847770691,31.977713039427528,0.8484165012260164
51,2.816230535507202,27.761243568806364,0.7722077915613186
52,2.877415657043457,27.705974686730308,0.7693146331056501
53,0.8192453980445862,30.892498716732106,0.8267059631789527
54,0.42432695627212524,32.57888056539015,0.8495659767018501
55,0.7022410035133362,31.78242258154979,0.8388967950185537
56,0.9117305278778076,31.211589441892258,0.8322698471897187
57,0.8529629111289978,31.342010549870096,0.8356215206848923
58,0.6575112342834473,32.037345845191304,0.8434468054982712
59,0.4210307002067566,32.677892446190974,0.8502439507735297
60,0.7742099761962891,31.599501566123273,0.8379443489956968
61,1.5699506998062134,29.251636802119535,0.793354436284083
62,2.5880050659179688,28.135140462052874,0.781147037247567
63,1.0923235416412354,30.33331447856292,0.8182057472507395
64,0.6983103156089783,31.849150445366448,0.8435618078860864
65,0.4338335692882538,32.83815022128922,0.8540190080453977
66,0.613506019115448,32.42400499216191,0.8526084305678178
67,0.7362238168716431,32.02708261482198,0.8485045932733082
68,0.7999527454376221,31.883857161711763,0.8454348643452041
69,0.7507805824279785,32.041855880796696,0.8483588271304536
70,0.6156894564628601,32.40072856283039,0.8547532729952299
71,0.48912739753723145,32.969293404619336,0.8602188476535417
72,0.3699410557746887,33.56820646947494,0.8627053880055994
73,0.5194575786590576,32.70827562812555,0.8554591940631942
74,0.6088786125183105,32.43260404030249,0.8531406660142541
75,0.5599392652511597,32.671475300492276,0.8562195002861693
76,0.379547119140625,33.55615977020935,0.8655236672544703
77,0.3346042335033417,33.849501949923166,0.8691746968534179
78,0.3738459348678589,33.79250870194434,0.867930669527743
79,0.3663584887981415,33.8081077848924,0.8683953990702108
80,0.33296290040016174,33.91441167826915,0.8703764792691394
81,0.31571173667907715,34.07350146528951,0.8721701025598757
82,0.344526469707489,33.81624803518428,0.8687960178439468
83,0.3301645517349243,33.98783544429368,0.8698020970406495
84,0.30895307660102844,34.142268289526555,0.8713575721362643
85,0.31088271737098694,34.110863038370795,0.871926443946693
86,0.3046596646308899,34.16036340305351,0.872048402884271
87,0.31394076347351074,34.19469224233374,0.8706808526476808
88,0.3206229507923126,34.18817174037442,0.8700450747017935
89,0.29922401905059814,34.30749396692021,0.8719024958407879
90,0.31430691480636597,34.14605466953033,0.8717044051732458
91,0.32441702485084534,34.0897346843568,0.8711980735204182
92,0.3109210729598999,34.13690247121744,0.8710138019916639
93,0.303599089384079,34.27175815398598,0.8710987414187044
94,0.30604103207588196,34.33548861896288,0.8708628680726439
95,0.3103099763393402,34.2523482956419,0.8704846393069923
96,0.29978904128074646,34.33684324230789,0.8719773515286595
97,0.2926725745201111,34.41527768883866,0.8731611856207028
98,0.29190701246261597,34.31795876279314,0.871688710357517
99,0.29358935356140137,34.38707018772976,0.8713380382481217


==> imgs/results/C081-45_30_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_30_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,463.9842224121094,16.085679087280422,0.2501171006370475
1,256.81292724609375,20.634944687211988,0.40250895140893084
2,78.53466796875,23.188732108502524,0.48034087127468916
3,5.5419921875,25.41484094680392,0.6472325237191557
4,58.301204681396484,24.579062710330586,0.5550446659709434
5,123.2900390625,23.83957645104738,0.5127054148329866
6,141.56053161621094,23.737973591444714,0.5077539087218753
7,116.60679626464844,24.49779961287295,0.5348774352677867
8,69.46990966796875,25.824740752914707,0.5893824477583139
9,23.503488540649414,27.22706927512416,0.6571601008880334
10,1.8866825103759766,28.841570561227016,0.7470154097145851
11,23.69390869140625,27.117845559661255,0.7137473837804869
12,57.90028381347656,25.527354527331575,0.6331871345473179
13,77.65516662597656,24.852336034959862,0.6055752947215507
14,76.16905212402344,24.926911165100286,0.610406521973158
15,57.15345001220703,25.6656571484909,0.6422732895087945
16,30.222726821899414,27.034785321187186,0.7078393891913146
17,7.82304048538208,28.635675197863147,0.7990740081869746
18,3.007972240447998,29.318479574154228,0.7527433979383372
19,11.967803955078125,28.957328972932807,0.6879534470841328
20,18.38350486755371,28.685898118093426,0.6652478018626626
21,17.09637451171875,28.775657020436526,0.6701238851291723
22,9.899374008178711,29.1683030662653,0.7020770781684986
23,2.7110581398010254,29.569334446043946,0.7672953111449352
24,3.5659308433532715,29.47307116199696,0.8196147961243875
25,9.155295372009277,28.808157041714804,0.7845132200588388
26,11.17460823059082,28.5606150614436,0.7696976019637827
27,8.179505348205566,28.82209900006464,0.7867042653959486
28,3.2062995433807373,29.383383993574746,0.8173198966070954
29,1.8662136793136597,29.779031616315397,0.7946058760178746
30,3.7855095863342285,29.88990489579709,0.7626948996743085
31,3.855860710144043,30.00437032413427,0.755900229066398
32,2.091674566268921,30.08194658012478,0.7770784898423739
33,1.4003323316574097,29.997271175875643,0.8125573520567156
34,2.028106927871704,29.93555264812735,0.8197244350801892
35,1.5621657371520996,30.070040579848598,0.8179610113229002
36,1.1437962055206299,30.32022899578078,0.8031193116076095
37,1.2249295711517334,30.508590635299406,0.8076063075228918
38,1.026447057723999,30.361991556681307,0.8166221345576383
39,1.0875734090805054,30.711331960191416,0.8272947812387822
40,0.9159117341041565,30.769542602623723,0.8213038873831199
41,1.823541522026062,29.046447737317433,0.7865593983016945
42,1.6736996173858643,30.702339595286293,0.7988549787814913
43,1.3344782590866089,31.653688973051924,0.8152094885099205
44,0.835745096206665,31.101323082262944,0.8233320570355653
45,1.1074464321136475,31.032400237162246,0.8282010561893731
46,1.4371782541275024,31.24230921887337,0.8315642972635217
47,0.8825679421424866,31.752383309236365,0.8425735754941134
48,1.9310933351516724,28.937913368304365,0.7883076930762436
49,1.3072727918624878,31.655801816171085,0.8228685394071545
50,1.5329179763793945,32.177768203448366,0.832278845962964
51,1.0395182371139526,31.891861415376596,0.835604387447387
52,0.6677252650260925,31.68669526584791,0.8406813308089637
53,0.8180254101753235,31.937559201989266,0.8437757352700382
54,0.697310209274292,32.13376402930473,0.8471410728526115
55,0.6060457825660706,31.758631307684762,0.8409485259579034
56,0.6307539343833923,32.21978521628097,0.8423455376812405
57,0.6530624628067017,32.231166733537314,0.8462870019667819
58,0.5764380097389221,32.025178765741614,0.8468510965464786
59,0.6030004024505615,32.19909726819226,0.8476494846346155
60,0.49801239371299744,32.55175770111371,0.8527458992692344
61,0.5203989744186401,32.199868737210295,0.8469905951926459
62,0.5110265016555786,32.71394328810074,0.8520935349520221
63,0.48372864723205566,32.73796972688061,0.8551337206611633
64,0.4890191853046417,32.572000609110574,0.8529734448763951
65,0.4653595983982086,32.762904512563615,0.8550769432742149
66,0.4263903498649597,32.699288146076874,0.8543262491856036
67,0.4410366714000702,32.81053567288075,0.854653991873689
68,0.3962453007698059,33.24693829530873,0.860746703780733
69,0.3842769265174866,33.1817784807464,0.8597488017916753
70,0.36895033717155457,33.26143958156915,0.8606989062002003
71,0.40275412797927856,33.031617479067215,0.8574180015586242
72,0.40581801533699036,33.18551600476746,0.8588889422446341
73,0.35297122597694397,33.57359294292251,0.8639524529256001
74,0.3594755530357361,33.65950677056036,0.8640280170790404
75,0.35206282138824463,33.87091442220404,0.865699227945514
76,0.3105836808681488,34.08686402813135,0.8691984785607755
77,0.32480576634407043,34.173882316658684,0.8696882047683075
78,0.3282276391983032,34.07378957943807,0.8683009996181801
79,0.3118491768836975,34.108399061896165,0.8679099531853199
80,0.3197512924671173,34.14263123609576,0.8689075983303264
81,0.3098214268684387,34.199692775814306,0.869673782348983
82,0.2957782745361328,34.2030900732911,0.8692257186653689
83,0.29643940925598145,34.2746002998387,0.8701346056097895
84,0.2944882810115814,34.274213260782595,0.8703086693105847
85,0.2878727316856384,34.35569226142673,0.8711720809507966
86,0.28866955637931824,34.28337375423973,0.8709385281668975
87,0.2807084619998932,34.44693317741554,0.8733804674358592
88,0.3003028929233551,34.23650942137233,0.8722444873048887
89,0.2961287796497345,34.2744318757524,0.8728569855712205
90,0.28254175186157227,34.389439011952774,0.8736807834747509
91,0.2804006040096283,34.39614415943847,0.8739059930497035
92,0.2744891345500946,34.519956723095014,0.8752519853752107
93,0.2711631953716278,34.503621189280985,0.8753614029037058
94,0.27708184719085693,34.43377143930648,0.8747393513675704
95,0.27180835604667664,34.518996582520515,0.875713838218309
96,0.27403023838996887,34.49472314276767,0.8754352263764441
97,0.2751034200191498,34.532268845299804,0.8757323258136138
98,0.26845023036003113,34.56829602561048,0.8764470546793863
99,0.26583707332611084,34.59020997108232,0.8771178894545882


==> imgs/results/C081-45_45_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.302943078603486,0.01110186501049565
1,18.35688237203977,0.1826142506777905
2,21.262168026485956,0.34409893796073493
3,22.49974934316418,0.40638244782014615
4,23.22786605038925,0.4456053115356834
5,24.100919733426554,0.46897089362252836
6,24.954954858260614,0.49003586600586074
7,25.411004053551327,0.5066989921179307
8,25.887657709247904,0.5200052901645758
9,26.614632653443575,0.5416283013171156
10,27.348469539547963,0.5752420144003304
11,28.017970002091772,0.6195166165779028
12,28.796056868534954,0.6641192281056191
13,29.791027331483765,0.7231135049556829
14,30.606699919313694,0.7791528189126532
15,31.05608757328865,0.8226845121273715
16,31.376227914197848,0.8390137611776367
17,31.878795714712155,0.8516718045744235
18,32.27284101435379,0.8583561708955011
19,32.731071937765925,0.864535718933165
20,33.248835749237664,0.8726375746481754
21,33.756630786102114,0.8823380499198585
22,34.202956858802594,0.8885157271395921
23,34.63969387898645,0.8952978485507369
24,35.022405602331105,0.9018501394214928
25,35.38131705318329,0.9078688295485378
26,35.741299323562515,0.912575027105689
27,36.130906294631345,0.9172433230707645
28,36.51389950966384,0.9206517574915886
29,36.66622185825709,0.9179299143009185


==> imgs/results/C081-45_45_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,10.049340485060622,0.009070286286814992
1,13.15158055732647,0.020794878279369326
2,16.366219425225566,0.06414720771381834
3,12.42664215055709,0.023018379071675827
4,15.90345091953306,0.05007728221296959
5,18.53929169171561,0.1570740359732529
6,14.986977033493519,0.04772106389826947
7,18.18519104459009,0.1322132356870195
8,19.79974565140348,0.25351257225834145
9,16.5905505508479,0.08430295582095743
10,19.614384888444782,0.22471775969671134
11,20.565939541202397,0.30455066646041035
12,17.944264087730957,0.13973247864875768
13,20.456009367931326,0.28953970225379977
14,17.431278005489716,0.13646185767127764
15,20.194174544037914,0.27328845086825554
16,21.321965248241437,0.3449594616770551
17,19.090534016273136,0.20569647741167132
18,21.11567495211876,0.3454758977946282
19,21.689180301453188,0.37043076737167385
20,20.026692267218404,0.27049388564918436
21,21.658503232030736,0.38546206035020064
22,20.266040364692607,0.2782344218240172
23,21.982620721019824,0.3970830111351869
24,22.52721645896271,0.4211171368257627
25,21.393198584337267,0.33759802408539774
26,22.739713366839073,0.439873053381461
27,21.409867121559742,0.3219074565589849
28,23.08985463076699,0.4476821818980172
29,23.638615890384457,0.4835424182786256
30,22.90870346451039,0.4088365508165704
31,24.065248470294506,0.5002674416536261
32,23.04681671897789,0.38681454975882185
33,24.441586383926687,0.5043396826952897
34,24.976353465054398,0.5527722528810131
35,24.510894959092834,0.47567179376516805
36,25.237687939777423,0.5595783104967708
37,24.49896318064805,0.4620473998204671
38,25.315109934500878,0.5675294058666579
39,24.454008456350614,0.4543446975533118
40,25.306047088274184,0.5698057932628342
41,25.443050291885704,0.5933004978330481
42,25.07424255005344,0.518209133349468
43,25.341262788609427,0.5929502011149314
44,24.917675712160076,0.4974612122587687
45,25.290976474561457,0.5863268229078704
46,24.89603321711469,0.5058146345532554
47,25.255974913558358,0.5874740792075825
48,25.04999074041214,0.548561655348647
49,25.304078087914444,0.6005404909313791
50,24.914168922822775,0.5307682884835623
51,25.285396107504937,0.5975083346317351
52,25.346187755436162,0.6060535762319424
53,25.30341136152984,0.6060974977727562
54,25.06291756718099,0.5856821126274958
55,25.139379977428796,0.6065975273959966
56,25.02184950578808,0.5839361811976443
57,25.14833823316267,0.610429707573774
58,25.00548690961633,0.5966111192983291
59,25.077691797775405,0.6124658070418816
60,25.052803859385403,0.6002954352148926
61,25.261362355384147,0.62243762056817
62,25.299025725349967,0.6185694385018682
63,25.367356233477025,0.6299188399089589
64,25.385200855824625,0.6151071072631734
65,25.52796516915326,0.6363647088213935
66,25.531820030532685,0.6322439521724477
67,25.58161526265602,0.6413235100351412
68,25.608174478330433,0.6231964958564544
69,25.75465422420612,0.6476323887429455
70,25.823500892709337,0.6478161231237562
71,25.944614900294564,0.6570668010362368
72,26.0203120309624,0.6548001662341588
73,26.12141455044035,0.6663981032688869
74,26.186647987192543,0.6717784399083006
75,26.317531677939886,0.6753750780250997
76,26.38170137922438,0.6678704291465727
77,26.471036463683557,0.6832005101399743
78,26.49108725022568,0.6801390438310555
79,26.569515208198556,0.6911996126467611
80,26.70630332376916,0.6742234287561251
81,26.755713101454,0.6995957402621293
82,26.803532901137707,0.6904676283057043
83,26.87079608350009,0.7060532476437684
84,26.91487510524963,0.6950628540999356
85,26.944523514805134,0.709824363615708
86,27.013669147764475,0.6964277030737553
87,27.028760933523092,0.7137830115985039
88,27.09515339740254,0.699269365624631
89,27.141661131476912,0.7154909287248561
90,27.164441523820784,0.6981560660103047
91,27.22651285040786,0.7227979276027353
92,27.264192876235626,0.7046933472364427
93,27.35172140828322,0.7253245795426382
94,27.355052711903518,0.7071686399089447
95,27.42845406977945,0.7233330078053248
96,27.385524431350984,0.7099080953084085
97,27.437815056256852,0.7257584829875673
98,27.42116772288628,0.7079340472947753
99,27.42957610763245,0.7263405670661361
100,27.42362843487703,0.7080520505004422
101,27.438884003903322,0.7256805966015418
102,27.43217910367023,0.7086515682222471
103,27.443383479603085,0.7288656879015547
104,27.45092420155209,0.7098440064901086
105,27.48158697496458,0.7323903003035076
106,27.511994064738246,0.7190873948977645
107,27.5510989626949,0.7349809355735165
108,27.600011773805193,0.724126376122762
109,27.651430780054504,0.7390558996848329
110,27.70494777464586,0.7269244223718021
111,27.775990968263375,0.743332595771819
112,27.790855427892843,0.7302618076977544
113,27.887604599953058,0.7429681466932189
114,27.96538369539824,0.7405944476560573
115,28.138314966547163,0.7540972892440985
116,28.336456530162305,0.7556878558909721
117,28.67249856443156,0.7797946965154036
118,28.901681154186317,0.789947926221665
119,28.945075534275368,0.7997568400744386
120,28.984947004751763,0.7948734853018224
121,29.01753957672434,0.8033305292259075
122,29.047335462067586,0.796529727808515
123,29.07149134703564,0.8060269635365912
124,29.11034387667909,0.8013537445874922
125,29.135454382424427,0.8079074230668546
126,29.175213612106866,0.8029219833892597
127,29.195127661180482,0.8102763591083284
128,29.232011514668702,0.8056729183167206
129,29.253092911200774,0.8120110357790054
130,29.293632978714243,0.8089115162956079
131,29.31940654061721,0.8137573194803475
132,29.35354129122118,0.8116229461155826
133,29.386812535053632,0.8166512938391364
134,29.41771321110462,0.8145007069303867
135,29.44700588974211,0.8190811589545518
136,29.47885259958642,0.8163876470261707
137,29.504783741591933,0.820040041646211
138,29.523906514816876,0.8195114863804255
139,29.556652087741064,0.8224114094831585
140,29.57403569640913,0.8208859449697782
141,29.602334729183877,0.8242767695867669
142,29.630839946596247,0.8200245013800743
143,29.647376070530044,0.8255623250180699
144,29.667844747029882,0.8240005884213071
145,29.707305210022582,0.8273085772858201
146,29.72433441689004,0.8261417397118216
147,29.74994022074082,0.829054208701256
148,29.7608649556923,0.8284886571712229
149,29.78002890924514,0.8297550126211292
150,29.822482572882567,0.8308903640563905
151,29.857068880616215,0.8334086047905152
152,29.849948137868335,0.8312170946682578
153,29.91672202966003,0.8348632889006452
154,29.900608214186825,0.8325498410974856
155,29.987748539185898,0.8371670795776722
156,29.955563734259623,0.8346342102594184
157,30.065715902135153,0.8390375691845561
158,30.046507169408407,0.8375901643318814
159,30.14305934626281,0.8422832726483792
160,30.200490938662917,0.8417508546464925
161,30.26087424047423,0.8457918490280584
162,30.2858505180043,0.8441736633915389
163,30.353745832229496,0.8478478563271667
164,30.385470151325848,0.846969663573874
165,30.448793836888782,0.8500077245545341
166,30.50360239432674,0.8496836496656367
167,30.566028842534795,0.8523475909080189
168,30.60593108432272,0.8517139389583405
169,30.67341432580929,0.8545321099370257
170,30.70737549486261,0.8536811070335583
171,30.771566812011862,0.8564409993131352
172,30.818124150390283,0.8556969515056997
173,30.892859674344045,0.8585029464193134
174,30.939141228083752,0.857599303195087
175,31.012383042267505,0.8604113985236297
176,31.061391869471198,0.8598425347233822
177,31.121901563427908,0.8622964008102808
178,31.16550194362776,0.8615235390056558
179,31.21699847919458,0.8638964819744577
180,31.258635755682683,0.8631165267004944
181,31.306179369929303,0.8654519031752497
182,31.347544535908497,0.8648807511437665
183,31.386663445263416,0.8668271014859195
184,31.424259844126347,0.8662683677547751
185,31.466205175816707,0.8682477852561655
186,31.503202672360956,0.8676857638785439
187,31.545010654609342,0.8694845016404144
188,31.585798898868774,0.8690191679129554
189,31.633496659784363,0.8708902966562025
190,31.67668959177236,0.8704415217828998
191,31.729298506197516,0.8722591986792742
192,31.7792680482472,0.8720186085803937
193,31.836352666602878,0.8733869023042885
194,31.898195046820234,0.8733497925490588
195,31.969014580932217,0.8744955839031041
196,32.0424751725491,0.874550095721643
197,32.12526733184896,0.8754260260451501
198,32.215560663321966,0.8754648984706586
199,32.31896167176229,0.8759592852940168


==> imgs/results/C081-45_45_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,17.02793052203701,0.12530849914979997
1,18.366318253987885,0.18304758393664594
2,19.3340631065568,0.22098736188244086
3,20.060619897128625,0.23812737801262318
4,20.691717743700128,0.26428237039294583
5,21.398785651482235,0.2944663955161176
6,22.17434211117802,0.3315683300819377
7,22.631759023216095,0.34687251806606906
8,23.03682336503012,0.3577274297125738
9,23.347579787254865,0.37711929384188775
10,23.62661739359516,0.4003073818002894
11,24.410687241738145,0.4257543106328875
12,25.204778336405383,0.45296709912310446
13,25.838690723893226,0.4746707049405393
14,26.32129549811315,0.49619295336278213
15,26.721600234735263,0.5176183378796347
16,27.02755510855626,0.5361024557961696
17,27.21335572071193,0.5486576216268391
18,27.355692138296163,0.5593649793224065
19,27.5146444770176,0.5719269350160291
20,27.67093741797798,0.5851240513100483
21,27.697803769368416,0.5952781971584828
22,27.897306039930562,0.6069730048731026
23,28.029420555402346,0.6196030139996391
24,28.524818322411498,0.643354511255499
25,29.75960998099056,0.689247122900106
26,29.732664058581296,0.7031972254064307
27,29.818532178429358,0.7161420914743878
28,29.923026801320717,0.7296197855078149
29,29.982360662263055,0.7410697224366125
30,29.954323273195527,0.7500919937804174
31,29.795252964050903,0.755477217195686
32,29.228041804358543,0.742369472631786
33,28.556464907154144,0.7126712913633962
34,28.07959569003984,0.686693628876619
35,28.05871046539281,0.6992948757908475
36,28.352794478333973,0.7220321481036823
37,28.82877819926456,0.7311283951508831
38,29.267956237098236,0.7413761084827827
39,29.579417148394995,0.7490783442491767
40,29.800435594321097,0.7537745213149856
41,29.950313810445756,0.757190005074983
42,30.052364768056698,0.7589318807371317
43,30.066009164149044,0.7591498005831109
44,30.05992178080775,0.7571706486884425
45,30.10041103476943,0.7546718298318852
46,30.23113070132932,0.7533258542516171
47,30.541015699369648,0.7585044986449573
48,31.18844858576916,0.7839891233983589
49,32.257406802557,0.8446808943417938


==> imgs/results/C081-45_45_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_45_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_45_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,407.7325439453125,18.825517479002,0.37858496764640415
1,123.86917114257812,22.486711730201513,0.4652753635158691
2,8.909647941589355,26.429749640405596,0.6319426842394089
3,59.83536911010742,25.02428211168736,0.666068692642614
4,123.8321762084961,23.915486521765587,0.5737658177602787
5,133.80303955078125,24.138502924418617,0.5660320992594848
6,104.85858917236328,24.30121388586416,0.5619951619958219
7,56.23921203613281,25.424819197349393,0.6136289832853961
8,13.866838455200195,27.79372048656523,0.7498840850406719
9,1.9106743335723877,29.877759142263955,0.7721702204972323
10,10.465705871582031,29.346569388768717,0.7129703007712704
11,15.099823951721191,27.548576396637774,0.668651415383535
12,11.62526798248291,27.078346267715844,0.687575552935292
13,4.561576843261719,28.154371476551056,0.7509252082637567
14,1.6712868213653564,30.50175964350187,0.8440885349024013
15,2.7986621856689453,30.728082916184448,0.8391210691961213
16,1.9172608852386475,30.50255004054206,0.8444996882293527
17,2.380892276763916,27.922169307840985,0.7975169986041465
18,3.4897780418395996,27.970194649898275,0.7823641362560271
19,2.3133649826049805,30.472597425112838,0.8354180488073565
20,0.9977984428405762,31.238166870879244,0.8666906001556813
21,4.1107177734375,30.947283282051472,0.8156433022564296
22,6.899164199829102,30.661201368886907,0.7839705831917078
23,5.318949222564697,30.81002315412367,0.7974927244725525
24,1.7579214572906494,31.162157671600163,0.8430123179153503
25,2.3894100189208984,30.99838202982395,0.8541773652994334
26,5.191479206085205,30.605607377108942,0.8271042085746377
27,4.864384651184082,30.62886921980318,0.8288036500679106
28,2.1353256702423096,30.98193303120361,0.8518912632734478
29,1.4101275205612183,31.136201642292036,0.8430341720844359
30,2.50946044921875,31.058085105767113,0.826531482345149
31,1.9433507919311523,31.144239370546735,0.8336379773176015
32,1.0011366605758667,31.248608194098143,0.8484403269659877
33,1.1778978109359741,31.325997967651304,0.8427210234347284
34,0.879528820514679,31.480719239821386,0.8382903231467456
35,1.4395982027053833,31.457031234329015,0.8299156205208116
36,1.6209936141967773,31.432318944285186,0.8244225722244345
37,0.7471590638160706,31.611259393130148,0.821424831123069
38,0.9474708437919617,32.10033118877188,0.8099468835318189
39,1.8130289316177368,31.303790855481818,0.7891112586515956
40,1.3793777227401733,30.893670909256436,0.7881153403345811
41,0.8520063757896423,30.595657311279986,0.7962093000229551
42,1.1986461877822876,30.45305260078407,0.801783969425193
43,1.0950183868408203,30.094111717415643,0.7959046242795214
44,0.6112455129623413,30.615979039182875,0.8075206388110313
45,0.6570652723312378,31.85775151026382,0.8224189548189752
46,0.47742795944213867,32.77427870751163,0.8389455795537457
47,0.4259727895259857,32.70133546552752,0.8464187242283803
48,0.5299384593963623,32.845428416849515,0.8516880963889696
49,0.36718589067459106,33.00879994781466,0.858625098341776
50,0.5194026231765747,33.11130372461741,0.8629382833632082
51,0.4881971478462219,33.26018506794894,0.8688269375283048
52,0.375306636095047,33.44165580210293,0.8729257615790861
53,0.40736472606658936,33.33245730929623,0.8757645876122452
54,0.3487110435962677,33.644011745883745,0.882416113530349
55,0.36067208647727966,33.93762963814251,0.8862207933000326
56,0.31620922684669495,34.23113346507952,0.8894530192598998
57,0.2623368501663208,34.52751526737765,0.8936198535843379
58,0.2295210063457489,34.67379838470988,0.8970256204936695
59,0.20347526669502258,34.345551559041525,0.8951436252301336
60,0.23647457361221313,33.61292782872902,0.8873017745568799
61,0.2135031521320343,34.07927186750407,0.8938095671620369
62,0.2548498511314392,34.522064985840274,0.9019054305195524
63,0.21574337780475616,35.297348745099086,0.9103423030739873
64,0.1642785221338272,35.68336268597774,0.913075339149028
65,0.17130528390407562,36.01719998722733,0.9179381170298457
66,0.15086869895458221,36.507543052536214,0.9226709760237336
67,0.13687416911125183,36.70910864258661,0.9218424896860122
68,0.17201195657253265,35.26184469611361,0.9146660768825412
69,0.1683010458946228,36.06235402041226,0.9225209012894034
70,0.15448115766048431,36.18819545903882,0.9218814733309839
71,0.14458850026130676,36.56475123109741,0.9225689891110659
72,0.14093337953090668,36.56841632772157,0.9234075844923257
73,0.12282966077327728,36.53161384170055,0.9254153063157797
74,0.12913431227207184,36.73102140882059,0.9268820682377815
75,0.12284162640571594,36.60499771079928,0.9257500040051341
76,0.09630318731069565,36.82501733459324,0.9265120143253803
77,0.09206230193376541,36.91124959614537,0.9269381597809195
78,0.107755646109581,36.858903436323,0.9273205385010839
79,0.10980464518070221,36.86349128542481,0.9280804825016559
80,0.08583691716194153,36.921776487116674,0.9276093807436824
81,0.11095339804887772,36.49712592396456,0.9238903094899058
82,0.0999903604388237,36.681547867807986,0.9252209772222042
83,0.09349585324525833,36.78372554394906,0.9269125772225261
84,0.0953260064125061,36.842529106253615,0.9277287908750772
85,0.08452179282903671,37.03773421969683,0.928584336517334
86,0.09055996686220169,37.01876190015571,0.9275668410490155
87,0.09712937474250793,37.15124580717265,0.928195359907329
88,0.08621702343225479,37.109225601418146,0.9290021821795702
89,0.08691497147083282,37.208391001431934,0.9298213454848528
90,0.0817820206284523,37.22123546058374,0.9297218514353037
91,0.08414515852928162,37.154052843980196,0.9287050911678075
92,0.08588287979364395,37.163835863652,0.9284370174771547
93,0.08071454614400864,37.14838326623021,0.9286862081601024
94,0.08322975784540176,37.23035306401481,0.929669251916647
95,0.07844054698944092,37.24842701207423,0.929710199599266
96,0.07915475219488144,37.318243213154695,0.9293923730953336
97,0.07859156280755997,37.299035204895304,0.9293725732123256
98,0.0763280913233757,37.36814685388822,0.9303056611416936
99,0.0754157155752182,37.37563005767208,0.9300650354945064


==> imgs/results/C081-45_45_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_45_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,407.7325439453125,18.825517479002,0.37858496764640415
1,123.87422943115234,22.486048268458184,0.4652628933190508
2,8.912343978881836,26.428178455292027,0.6318905479312316
3,59.85065460205078,25.023702988291344,0.6660201860093682
4,123.89788818359375,23.912893411381724,0.573686599623799
5,133.9642333984375,24.133872639599872,0.5658405389301101
6,105.04766082763672,24.30037067441164,0.5619605683360928
7,56.395565032958984,25.427239460491663,0.6134648169089328
8,13.916263580322266,27.80183244522318,0.7498289614469685
9,1.8876161575317383,29.879909285337302,0.7727231247580068
10,10.357458114624023,29.3578732889727,0.7135997398607605
11,14.948163032531738,27.56946904929258,0.6695475115871525
12,11.480914115905762,27.114809943630625,0.6886115392842277
13,4.380068302154541,28.30846121915831,0.7537710313589319
14,1.6735832691192627,30.58124706668632,0.8455431942457976
15,2.964871644973755,30.695799195379614,0.8372423223115988
16,2.0591299533843994,30.51150346845658,0.8431599160768111
17,2.2939796447753906,27.96326415007417,0.7996539828832798
18,3.387275218963623,28.051141025065483,0.7837802388695688
19,2.5579512119293213,30.684663777314803,0.8378940713086687
20,1.0720995664596558,31.27958469376956,0.8671704905599803
21,3.4813976287841797,30.987823388082035,0.8222834669581056
22,5.968777179718018,30.688187532473847,0.7903645216394067
23,4.504931926727295,30.791866670349457,0.8036154266732335
24,1.4852361679077148,31.053465850106416,0.848259970366573
25,3.079765796661377,30.76856423571096,0.8484642440256038
26,6.365666389465332,30.331595939593143,0.81841316502361
27,6.047752380371094,30.35225203944155,0.8204130430963338
28,2.862086772918701,30.745826669417355,0.8478937411313038
29,1.2309792041778564,31.008303063694996,0.8493463299628384
30,1.9676635265350342,31.022084079170984,0.8345257719220966
31,1.5391987562179565,31.127430374245087,0.8415446944307536
32,1.1377315521240234,31.19398721509033,0.8528285679325164
33,1.2082693576812744,31.23221660492069,0.8495485595120787
34,0.9906389713287354,31.316302433125077,0.8455264444306344
35,0.9184389114379883,31.288671858750654,0.8413139967986569
36,0.9317525029182434,30.248603205412728,0.8193786256280328
37,0.9233092665672302,30.109196659137606,0.811807635690826
38,0.766365647315979,31.262812827940614,0.8267602928019315
39,0.858447790145874,31.804114238841656,0.833585770360142
40,0.8325881958007812,31.84571257112774,0.8361413856877629
41,0.8908822536468506,31.238825819256498,0.8256989695337601
42,1.0196946859359741,31.275204673631613,0.8265347881152008
43,0.7363582849502563,31.74530591848145,0.8400478188020997
44,0.5147166848182678,33.064314975455666,0.8602064602278187
45,0.6199207305908203,31.834881667400428,0.8501750333598563
46,1.1899842023849487,29.37215528184646,0.8134919703921871
47,1.2868318557739258,29.84585182641217,0.8265647556389293
48,1.1882661581039429,32.03443867331702,0.865676292629838
49,0.7328009605407715,33.01612177317265,0.8819900171019435
50,0.6798785328865051,33.220046600414804,0.8759094765318632
51,0.7869553565979004,33.87424532244487,0.8773977838616893
52,0.5712919235229492,33.60825256958043,0.8852536701687277
53,0.5779841542243958,33.16214569307682,0.8887760552650728
54,0.7174015641212463,33.214685666216596,0.8898973721999526
55,0.46331846714019775,33.6939096903339,0.8951381328641101
56,0.36615416407585144,34.614517943079356,0.8941102875880599
57,0.47062134742736816,34.308302440603214,0.8896361769865155
58,0.29790082573890686,34.87148883552242,0.9001726111761927
59,0.32486987113952637,34.98763928127644,0.9058502991840616
60,0.3392953872680664,34.81251341533309,0.9042120131455171
61,0.22153085470199585,34.91926366467692,0.9012234415874854
62,0.2880501449108124,34.14305767902403,0.8889157673689126
63,0.333249032497406,33.31077613596284,0.8781095968071446
64,0.27188628911972046,33.73313697451293,0.8878831776043177
65,0.24136832356452942,34.57756206235537,0.9006373739692867
66,0.23014213144779205,35.05838837539211,0.9036457639509359
67,0.22154901921749115,35.62051690642688,0.9051862560587376
68,0.21261528134346008,35.70730819181561,0.9052558655945062
69,0.2077353298664093,35.443424384085944,0.9071212943234443
70,0.20827725529670715,36.011790890861825,0.9130883081223369
71,0.1828681379556656,35.928666882457236,0.9115363281232417
72,0.1703718900680542,36.053772597343524,0.9099458765615225
73,0.18796145915985107,35.74559241350455,0.9072460823216736
74,0.1710953563451767,35.22005934289809,0.9055150488887131
75,0.16533316671848297,36.08406186329176,0.9138283339136839
76,0.1641906499862671,36.0751760407678,0.9131273012221456
77,0.13800384104251862,36.33077446415819,0.9140587114090919
78,0.16724689304828644,35.94246551677428,0.9113017705009878
79,0.1691160798072815,35.78434276713694,0.9111942597343922
80,0.1353093981742859,36.25132493564444,0.9154843408272266
81,0.16383326053619385,35.95751858978799,0.9134830537063628
82,0.18464557826519012,35.671320544474064,0.9115729380273185
83,0.15225879848003387,36.01750627055815,0.9137039835399836
84,0.12149125337600708,36.455260135752894,0.9163976942464114
85,0.12656699120998383,36.23475167259971,0.9161478009091913
86,0.12168996781110764,36.36173226066794,0.9175625885007381
87,0.11226628720760345,36.56449236417454,0.9183130663931965
88,0.11232449114322662,36.53171130323712,0.917475422961831
89,0.10999154299497604,36.64759690172069,0.9184059565918744
90,0.09853605926036835,36.681399848094294,0.9194491126677692
91,0.10248428583145142,36.6838537511569,0.9201531597360969
92,0.10468383878469467,36.71919913005157,0.9208803624910712
93,0.09428641200065613,36.75037313754187,0.9214900603755116
94,0.08958771079778671,36.80495591400418,0.9215260756940246
95,0.09061398357152939,36.86045484454687,0.921757655881226
96,0.08736995607614517,36.85179761869994,0.9223784490732848
97,0.08810147643089294,36.85479204511931,0.9237167883688211
98,0.08661389350891113,36.90743014133142,0.9244148008481861
99,0.08274398744106293,36.938444285219894,0.9243155139573812


==> imgs/results/C081-45_60_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.302943078603486,0.01110186501049565
1,18.592502535846698,0.20040017006549105
2,21.29856226175583,0.3475720195591544
3,22.534102166665207,0.40984274265452375
4,23.265287548377536,0.44917369181919237
5,24.13562349603415,0.47126280229223333
6,25.00341404318952,0.491243307744188
7,25.470395436774297,0.5073406639047139
8,25.934824386519505,0.519351806089607
9,26.65120831634598,0.5383399111815154
10,27.372899673509423,0.566278884833847
11,28.046499701838478,0.6029542070178184
12,28.836992319126864,0.6428881515786743
13,29.846028795898263,0.6986011000161967
14,30.70347588790057,0.7512229695003564
15,31.179250405378657,0.8075545711877029
16,31.43721132936175,0.8337124220469352
17,31.967566891770574,0.8548299447313137
18,32.40223314995015,0.8677578674300238
19,32.89269879864294,0.8766005614780373
20,33.451135165727244,0.886463702848941
21,33.95214790508863,0.895195514916867
22,34.42597915863598,0.9014202574854344
23,34.87383298576253,0.9077932359496653
24,35.266492484306625,0.9135555039586518
25,35.636729278322974,0.9188108114034497
26,36.02385975525343,0.9234205303727985
27,36.46568229162013,0.9279689800918103
28,36.91232728921885,0.9315981441602706
29,37.13503329680212,0.9305689159865379


==> imgs/results/C081-45_60_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,10.049340485060622,0.009070286286814992
1,13.151964634026303,0.020796647912627326
2,16.36575572615079,0.06413541994489695
3,12.427519846637452,0.023048596544564492
4,15.90524144382136,0.050187387624248146
5,18.540639763114093,0.15715590416769343
6,14.987472062449871,0.04772738400581824
7,18.186203051864712,0.13221562421529656
8,19.800543130786807,0.2535352511886984
9,16.590915374841057,0.08431613083635144
10,19.61390370996162,0.22467585706182505
11,20.56561296696032,0.3045214817458916
12,17.944407771032967,0.13976925018312283
13,20.455936534040706,0.28944978743686295
14,17.43084409626131,0.13646286431378843
15,20.194377006912838,0.27337327448030213
16,21.321670573796993,0.344970244330458
17,19.09021043668518,0.2056946234404593
18,21.116199306989287,0.34552252583728554
19,21.68946704962361,0.37038122667603673
20,20.026679258069713,0.2705847412520797
21,21.657823436810055,0.38542429127244404
22,20.26470486197401,0.2781945755925302
23,21.98215761442974,0.39712335531072995
24,22.52579978316643,0.4211019376042634
25,21.392015521256063,0.33755824651185434
26,22.73863426010682,0.4398617250666066
27,21.4094042975807,0.32197740682065046
28,23.089562016078894,0.4477411643385849
29,23.637565169059293,0.48350239305004844
30,22.908675583333718,0.40887608644521267
31,24.064444233533074,0.5003147392257712
32,23.04654398162125,0.38695415726852345
33,24.441176545615658,0.5043457545194473
34,24.975793249118983,0.552704941457707
35,24.51037642392006,0.4756674981190381
36,25.237455717763435,0.5596175562854002
37,24.499086768632683,0.4620847934435958
38,25.315081156069724,0.5675685811658248
39,24.45397119048426,0.4543788997046864
40,25.305909825499878,0.5697964186359159
41,25.444799549379784,0.5932633253364926
42,25.07290658282013,0.5178568625946522
43,25.344006061322347,0.592940111797073
44,24.91645490459954,0.4972391317456937
45,25.292743552585403,0.5862380333148186
46,24.89686201443833,0.5059343085648967
47,25.258384723966625,0.5875594338419496
48,25.060655309128595,0.5499364946207768
49,25.309898625641924,0.6008181565732246
50,24.91956141453565,0.5312757417930625
51,25.28860588510706,0.5977720340832847
52,25.324489206896015,0.6031696934937775
53,25.305485152263532,0.6067911283680641
54,25.046303670825935,0.5839157055180642
55,25.137321574368666,0.60689211994662
56,25.01333529507678,0.5831733376980693
57,25.14976072364828,0.6105719561807327
58,25.01331701316453,0.5975751550329935
59,25.091929385677894,0.613266531659272
60,25.06646188215953,0.5985475048586989
61,25.277619821777716,0.6230374156603318
62,25.31110266438876,0.6195234448152773
63,25.38150034401057,0.6303638232760259
64,25.391833987160474,0.6145325897776682
65,25.539631734809475,0.6366194785559135
66,25.542957259606112,0.6323308203154243
67,25.591749952228113,0.6415508334197317
68,25.61739295972356,0.6235895258641827
69,25.76306473300847,0.6478315558379476
70,25.830861088851748,0.6476110560522861
71,25.951886103953324,0.6570781359905556
72,26.026679201898357,0.655058346645693
73,26.12813531980942,0.6664091142180122
74,26.196106720088693,0.6721144794550786
75,26.32606822771376,0.6755539788680232
76,26.38936805752855,0.6682826015104409
77,26.47809771466584,0.6832871728025447
78,26.497918373575416,0.6804803237885021
79,26.576161807567892,0.69133958526823
80,26.712846321381164,0.6740875296737464
81,26.761820797390964,0.6997269217159373
82,26.80885977169643,0.6906141268908788
83,26.87469392609566,0.7062081547536652
84,26.920158791832502,0.6949619676148708
85,26.94780689794731,0.7099876810982833
86,27.015245069404585,0.6965871531323415
87,27.028689556510518,0.7139338737203959
88,27.095554778566225,0.6994531950190878
89,27.14116286793894,0.7157271263316249
90,27.166205532280493,0.6981038539501891
91,27.227178874525457,0.722985086431633
92,27.26389294448572,0.7049500199693934
93,27.349780926217267,0.7255894801787317
94,27.355569626246957,0.7074384740518158
95,27.427048061809227,0.7238909358802232
96,27.395056012455008,0.7095772672740975
97,27.439616461109182,0.7259320789955713
98,27.420943052867983,0.7081641145351756
99,27.42859803893637,0.7265851218361736
100,27.423989930295733,0.7080201946381426
101,27.43781523394422,0.7257297543783805
102,27.432237501181223,0.7084296199457676
103,27.442329188118745,0.7287157049342897
104,27.44688548252098,0.709414807409632
105,27.475079656304665,0.7321246718953757
106,27.503446216274675,0.7186776199102914
107,27.541299989975435,0.7346252791288704
108,27.589631050505567,0.7233923051526226
109,27.64028933903362,0.7387186457847386
110,27.688115362683497,0.7257671956654429
111,27.757302859819916,0.742954881119116
112,27.81217241378535,0.7318932421894169
113,27.89755851095061,0.7446434511276209
114,27.942786216376355,0.7399134935876238
115,28.102546193548758,0.7523232144726345
116,28.2879644710791,0.7536579771261632
117,28.60480346864299,0.776261054639299
118,28.880488535912924,0.7883711864603838
119,28.938199967534814,0.7991946861538801
120,28.97773567916902,0.794407952416217
121,29.010451246214597,0.8028497058202501
122,29.040596228979364,0.7961168084732886
123,29.064458559369967,0.8055800252755646
124,29.103754518504736,0.8009814802734324
125,29.129462480522452,0.8075044650539057
126,29.16948693492187,0.8026118498845818
127,29.18983693099345,0.8099124224378522
128,29.22722549308653,0.8054109646166414
129,29.24884445883351,0.8116946376352061
130,29.29014488124645,0.8087182508490295
131,29.31671222398741,0.8135308694043909
132,29.351836528116774,0.8114668444015659
133,29.386820509092107,0.8164214247511553
134,29.418243250389573,0.8143912239542603
135,29.448903905280766,0.8187839791007955
136,29.482189993265674,0.8161160784393406
137,29.50318550191994,0.8194562807408038
138,29.52129964971814,0.8182684975768918
139,29.551061826404666,0.8217211420885872
140,29.5723172921681,0.8194139632321665
141,29.600181939836155,0.8237594803843782
142,29.632511661402717,0.8190562277822103
143,29.64391733655807,0.824931324259928
144,29.67076049845947,0.8233349403551601
145,29.703435981487736,0.8267916533758286
146,29.7159537274746,0.8249741432703811
147,29.75272700120208,0.8288107609322212
148,29.767603749269668,0.8273828272485602
149,29.794343487082095,0.8304992201222544
150,29.783636092426278,0.8292950521730683
151,29.86383823032039,0.8326894450535635
152,29.886173772388837,0.8315034450576417
153,29.89990233057123,0.8331933260988659
154,29.948223592414266,0.8344263487805935
155,29.96672925176361,0.835876108640376
156,30.046527680255963,0.8382010063705864
157,30.07254534394349,0.8391539692723119
158,30.163857869297903,0.8420102859426711
159,30.154045442981573,0.8420511825837801
160,30.27163345075097,0.8445219013479827
161,30.350130987101235,0.8470481888613952
162,30.43820848979071,0.8474067233480156
163,30.475839944723383,0.8497774618903047
164,30.532142605975693,0.8497722111592673
165,30.592648863032935,0.8523239454440189
166,30.654676077142334,0.8522598650221913
167,30.72487689803211,0.8547586584044512
168,30.778019938589438,0.8545147368075593
169,30.85729207990751,0.8572300628201659
170,30.899637511545205,0.8567395025572931
171,30.977154261463223,0.8594477740886477
172,31.025063590110346,0.8589192731786212
173,31.11200229345358,0.861589069478011
174,31.157490109755738,0.860890264308718
175,31.24123971701943,0.8635299110819984
176,31.307015554324906,0.8632180627457453
177,31.39880677087445,0.8659438539456641
178,31.482330154707938,0.8658884007760075
179,31.572698252648674,0.8688755539041897
180,31.64877167629644,0.8686668632588459
181,31.720620811902037,0.8712663606654228
182,31.78533289516066,0.8708835910797762
183,31.845110924939192,0.8730143519353322
184,31.900702594280386,0.8725113010256672
185,31.96247449927053,0.8746878898772632
186,32.0187945925158,0.8742281447745875
187,32.078196162632295,0.8761655134113747
188,32.13565566790101,0.8757874843049355
189,32.20115643365438,0.8777345769442674
190,32.25710820259216,0.8773157605494689
191,32.32038955234806,0.879056728822954
192,32.37709483275352,0.878817204115631
193,32.43854603918022,0.8800289417090071
194,32.50262134401575,0.8799850234612897
195,32.57506127646331,0.8810275028100982
196,32.6510156117914,0.8811731793187354
197,32.737316141520736,0.8820379039794021
198,32.82817229120841,0.8820902558405623
199,32.926847381852184,0.8824882469581217


==> imgs/results/C081-45_60_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,17.04848073512165,0.12617209139853675
1,18.391189601213345,0.18369594809119713
2,19.352787449662326,0.2212486590290792
3,20.069140245023934,0.23807821499225484
4,20.70585504577504,0.26476090408480063
5,21.414482192351624,0.2956488370334825
6,22.19707009187934,0.3318677377111072
7,22.644302371632584,0.3465105037001714
8,23.049652729566045,0.3580728439319567
9,23.363013440265238,0.378003502130138
10,23.64785182337261,0.40163959279395023
11,24.4408479700463,0.42654673254804126
12,25.239277115287663,0.45443716740287093
13,25.87596849719437,0.4758588934145775
14,26.342145015707985,0.49701532840761126
15,26.738824423797027,0.5184059538746699
16,27.049510117958228,0.536826741067482
17,27.237358536511156,0.5494217853217952
18,27.376194032494432,0.5597771780897551
19,27.538630949691196,0.5724228303093966
20,27.698423509958783,0.5859630442635398
21,27.717856583461863,0.5957427537111971
22,27.912461280065614,0.6073785391176753
23,28.057986836984988,0.6206408298332915
24,28.586418797138332,0.6451617533208053
25,29.820090575095524,0.6920617060566892
26,29.786259587071804,0.7049517150697
27,29.904467184740827,0.7177822041195407
28,30.04970846281705,0.7307960619674134
29,30.146606490794824,0.7409557479571774
30,30.242035926075683,0.74985148870414
31,30.33704733999609,0.7573218411618228
32,30.436500024115695,0.765077849108953
33,30.48808011775744,0.7717977659266446
34,30.353465224229392,0.7778159964209749
35,29.9322207049544,0.7757257962300405
36,29.529828419897527,0.7674508017772792
37,29.23834476725422,0.757196022886301
38,29.06564825589811,0.7496203485800661
39,29.06675968117913,0.745159379552696
40,29.261015053652933,0.7476088139966516
41,29.55235564140775,0.7554622840194665
42,29.892532274341107,0.762458348093189
43,30.089276487080923,0.7658336913261112
44,30.188258828316265,0.765614306817215
45,30.271828593536476,0.7633217626961321
46,30.393966633095353,0.7602232541960573
47,30.650401205150104,0.7616659972868152
48,31.291193182707726,0.7827459930373272
49,32.461662999119014,0.8477410824747608


==> imgs/results/C081-45_60_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_60_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_60_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,401.2232666015625,18.84497891070733,0.3976040998602498
1,120.63540649414062,22.580251651308497,0.4933981042902167
2,8.65654468536377,26.527837759003216,0.6698521041576024
3,58.9034309387207,25.494315590899163,0.6609968874259503
4,116.77899932861328,24.752961417460128,0.5882952955365395
5,131.8580780029297,23.893690160530564,0.5509031416340515
6,102.87532806396484,24.14776432539687,0.5493550732455266
7,54.64174270629883,24.989748727700608,0.5782140024892716
8,15.164498329162598,25.964921536996673,0.7149888255256619
9,9.023122787475586,26.013692031195976,0.7352771728257237
10,24.83839225769043,25.544664187153145,0.6517973104464475
11,33.03203582763672,25.779502406218164,0.638775294578159
12,27.533823013305664,27.873400158118173,0.6923141037460622
13,14.526555061340332,28.97975694739958,0.7402153025870863
14,2.6739065647125244,30.055939374377985,0.8265173005181243
15,5.058981895446777,29.85247145420466,0.809533760489732
16,14.868467330932617,29.07737400827135,0.7249382012763936
17,18.619979858398438,28.848007116287118,0.7041277103013149
18,14.063655853271484,29.21098683631607,0.7297730946454444
19,5.7598185539245605,29.741339681195548,0.7966010869063065
20,1.1216105222702026,30.400134697864438,0.8649217037533187
21,6.798727035522461,29.806795329119872,0.7939466269736514
22,14.57023811340332,29.129779181176243,0.7497873572813765
23,16.16449737548828,29.199879954024574,0.7454358418718763
24,11.270391464233398,29.75270399419515,0.7697701166467955
25,3.815659284591675,30.8067193660331,0.8242231075934767
26,0.6328120231628418,31.667555040456975,0.8815523438352281
27,3.3768999576568604,30.851819158437948,0.837989625984957
28,5.502007484436035,31.08782713989146,0.8267605686854227
29,4.393600940704346,31.240241763420595,0.8405824140291307
30,1.4841176271438599,31.54403094548887,0.8738252406617422
31,0.9623207449913025,31.590305132783616,0.8698649007514632
32,2.8662614822387695,30.278542651416437,0.8400568838394898
33,3.001481771469116,30.51303584183232,0.8408718686036547
34,1.3478878736495972,31.630139992926388,0.8683298090106053
35,0.6125487685203552,31.48460612260076,0.8783710586433313
36,1.7136338949203491,30.971036735941606,0.8474575513163475
37,1.8818858861923218,30.826047147899086,0.8428192348387362
38,0.8591786623001099,31.154310398916323,0.8652484498217371
39,0.9885734915733337,31.163292123260973,0.8715647428590497
40,1.6613537073135376,30.88703820625533,0.859693326389051
41,1.1014618873596191,31.26952428821321,0.8708055673206434
42,0.6083400845527649,31.357023095504726,0.8741185166238162
43,0.875977098941803,31.81994297012156,0.8690985101790764
44,1.1034456491470337,31.389903260928058,0.8684445575256897
45,0.6977046132087708,31.38239206307304,0.8756260465722274
46,0.5064536333084106,32.35015084493507,0.8866536172607394
47,1.1093875169754028,30.482138433678774,0.8624656329739326
48,0.9423253536224365,30.602006026259858,0.8645378972766659
49,0.3225407600402832,32.42082548888281,0.8890631990294418
50,0.3532717823982239,32.555008493933805,0.8896077590341871
51,0.6130390167236328,31.34828206095254,0.874831209353667
52,0.41299185156822205,32.12462384879821,0.8851830926015545
53,0.6558656692504883,31.63253760386865,0.8784173143287168
54,0.6892550587654114,31.454645914197712,0.8772951395743657
55,0.41750600934028625,32.25774000088295,0.887593340561727
56,0.7502080202102661,31.205893910636675,0.872803511989197
57,0.8688912391662598,30.881854514545367,0.8695239356520241
58,0.7142840027809143,31.137913862142558,0.8745988835803187
59,0.3384551703929901,32.80257002674577,0.8942763553949454
60,0.6619059443473816,31.559286976525385,0.8799071765593942
61,0.7649419903755188,31.389480197026742,0.8776854014532398
62,0.6689728498458862,31.704350675917006,0.8816427575360867
63,0.28303205966949463,32.970485975633295,0.8973390464016181
64,0.7593126893043518,31.13862569396732,0.8767748207984054
65,1.0957787036895752,30.445967304989594,0.8660083099144734
66,1.0526646375656128,30.560718219020657,0.8681659114657407
67,0.7588962316513062,31.201160648083224,0.8780428399120755
68,0.40166372060775757,32.407651179066626,0.8904415236999449
69,0.6127854585647583,31.86640238402399,0.8844706725219488
70,0.7982029318809509,31.4000828495845,0.8784283449023329
71,0.8229283690452576,31.295026886041647,0.8768590596284028
72,0.7344131469726562,31.506688756876162,0.8797470969484544
73,0.5405037999153137,32.061889829164045,0.8862914213697738
74,0.3532194495201111,32.71406508584935,0.8933488507668879
75,0.5677515864372253,31.858386898642635,0.8846085352185797
76,0.5830737948417664,31.793995221937628,0.8844060370181883
77,0.4427536427974701,32.29784622466307,0.8898736068476536
78,0.2448231279850006,33.38002396980053,0.9021196500491351
79,0.29692721366882324,33.15220234252127,0.8994955306039969
80,0.2490025907754898,33.46005845045677,0.9037975967831654
81,0.2436026930809021,33.376046039855865,0.9039367040073576
82,0.2641737163066864,33.28516962338634,0.9038268547180547
83,0.20756469666957855,33.72502934056919,0.9089340852720825
84,0.2865637540817261,33.45615183015559,0.9060868468498261
85,0.3184303641319275,33.39475740404382,0.9063284169871695
86,0.2789847254753113,33.626846371105486,0.9097093681639359
87,0.21034130454063416,33.98602650983431,0.9152622593859988
88,0.30661216378211975,33.390476236927896,0.9100201714572315
89,0.394410640001297,33.00414321765878,0.906360841426648
90,0.3423960506916046,33.423892584110675,0.9120113719509868
91,0.2239619791507721,34.33018403269768,0.9217702402767767
92,0.22339417040348053,34.76767931191684,0.925242915770954
93,0.24439337849617004,34.77657619307723,0.9251680302798897
94,0.23078371584415436,34.94574064526444,0.9271472289237641
95,0.1796492040157318,35.43858430471387,0.9317150101291328
96,0.18408995866775513,35.19355709237933,0.9303335666049942
97,0.2321515530347824,34.841441722620544,0.9276979349706178
98,0.19800126552581787,35.38036526040321,0.9327280988525711
99,0.13500379025936127,36.33238169864315,0.9394680414041281


==> imgs/results/C081-45_60_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/45.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-45_60_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,401.2232666015625,18.84497891070733,0.3976040998602498
1,120.63264465332031,22.580244088226735,0.4933813487897017
2,8.65981388092041,26.52639004821705,0.6697968729578764
3,58.90925216674805,25.494173601153133,0.6609142105579274
4,116.82040405273438,24.74966535617319,0.5881924095320697
5,131.88084411621094,23.89501022242454,0.5509619098919798
6,102.90442657470703,24.1481792370208,0.5493640023409125
7,54.660823822021484,24.991330969664904,0.57822084105977
8,15.17660903930664,25.965269687690764,0.714921389216329
9,9.009943008422852,26.016026659004126,0.7353780064650463
10,24.810720443725586,25.551019366123576,0.6519256174720583
11,32.99297332763672,25.795309917828007,0.6389444644367869
12,27.5512752532959,27.882420317296503,0.6925077431873861
13,14.568775177001953,28.952253581266532,0.7398419825496481
14,2.6832032203674316,30.056224238299162,0.8264531984130363
15,5.044116973876953,29.863288873310086,0.8097509819455914
16,14.849512100219727,29.088529422966744,0.7253382354114233
17,18.609540939331055,28.858130221718213,0.7047429821514544
18,14.071430206298828,29.22726343879836,0.7308215309993839
19,5.93589973449707,29.500386340212312,0.7925680159301036
20,1.3922255039215088,30.31377656878759,0.8612357640566267
21,5.223062038421631,29.88586939973232,0.8060580180049092
22,8.6238431930542,29.429704999222697,0.7753712650174667
23,9.186092376708984,27.27750970981017,0.7464286079920838
24,5.940126895904541,27.18701700555014,0.7797014850664665
25,3.41308331489563,27.704942791063736,0.8250099540709758
26,2.7128138542175293,30.16051913066661,0.8476931523680198
27,3.428900957107544,31.04262299231824,0.8478279129545996
28,3.183950901031494,29.611698221632746,0.8541848450311175
29,2.3142521381378174,29.099908228631833,0.8505501042237924
30,1.203713297843933,30.790753382578124,0.8542458560260255
31,1.5044574737548828,30.57585258151066,0.8514787636299634
32,1.0220215320587158,30.316753203965987,0.8620789951374792
33,1.6998562812805176,30.18574633783704,0.8570641293302439
34,1.80538809299469,30.24865642532644,0.8540233671557438
35,1.01578950881958,30.539564092089254,0.866053690335124
36,2.0794594287872314,30.39320807919976,0.8463558607673883
37,3.242434501647949,30.236486675250518,0.8320285288704448
38,2.4456191062927246,30.3495397938876,0.8413213719866015
39,1.0218514204025269,30.58585188316224,0.8614264058898496
40,2.1160812377929688,30.453822650905327,0.8442616362893702
41,3.747072458267212,30.14691314305272,0.8239367042707484
42,3.3318591117858887,30.161257310533376,0.8292384949016515
43,1.5837314128875732,30.375610699194127,0.8502675287107327
44,1.0637812614440918,30.543731234301163,0.8536441632607426
45,1.6390726566314697,30.88470831781092,0.847172204317201
46,1.079789400100708,31.884975710362497,0.8616755336741013
47,0.7860279679298401,31.128071375957852,0.8616006221458856
48,1.1601321697235107,31.13868712874192,0.8628095412581303
49,1.2963154315948486,31.56294381232966,0.8652781942082578
50,0.7662414908409119,31.90444366151723,0.8701543289426149
51,0.4654216468334198,31.771642970897904,0.8713222977043614
52,0.6633390188217163,32.00562242711473,0.868989040543034
53,0.7954955697059631,31.941929919724828,0.8667988802332873
54,0.4115278124809265,32.39528088152484,0.8787338898681132
55,0.8139972686767578,31.051132980316204,0.8623613711361878
56,1.1353685855865479,30.879650166645163,0.8572848052951437
57,0.8860398530960083,31.244627306803714,0.864286044875984
58,0.3369479477405548,32.6011132738261,0.8857820939914246
59,0.45512276887893677,32.51519110609348,0.8828283419382172
60,0.5139734745025635,32.613121363339125,0.8853627759226486
61,0.3404950797557831,32.77311187772668,0.8898113536381107
62,0.3991677165031433,32.65033888691241,0.8885518745750207
63,0.5239108204841614,32.82913407226709,0.8886124395875514
64,0.5224292278289795,32.37430976979447,0.8830779380414067
65,0.3210957646369934,32.822862160192,0.8924419306256506
66,0.3718659281730652,32.651993057155806,0.8929606463195291
67,0.44793736934661865,32.66215579685514,0.893048637666855
68,0.3339434266090393,33.191575984715406,0.9011385637423769
69,0.46668219566345215,32.13432988630398,0.8895228471414128
70,0.5115315318107605,32.17574332115285,0.8876085341558038
71,0.36653628945350647,33.359703016070696,0.9001886616309983
72,0.3639165461063385,33.11869255124772,0.9017717159714737
73,0.3058398962020874,33.202737695925535,0.9054462332181549
74,0.2665863037109375,33.656067459277956,0.9117125052084489
75,0.3122369945049286,33.28076581672065,0.908915661555484
76,0.2223113626241684,33.749854476675864,0.9139890195678102
77,0.29614678025245667,33.52945184520176,0.9112063098976091
78,0.33285170793533325,33.55088990221509,0.9112070568162657
79,0.26597538590431213,33.94738515269252,0.9155701007302949
80,0.2616685926914215,33.75256796911144,0.9142248417586554
81,0.30080801248550415,33.57987430544121,0.9139614979149848
82,0.21219809353351593,34.42513019077913,0.9239373628749102
83,0.24873946607112885,34.94254249258336,0.9293847828312181
84,0.2732134461402893,35.043098255661064,0.9305950757634202
85,0.2227264642715454,35.43880981800962,0.9339273512666225
86,0.1722947210073471,35.623751837586,0.9349717015139032
87,0.19348742067813873,35.556894545071344,0.9339359008470848
88,0.16095882654190063,36.35015030324478,0.9393868618891835
89,0.20410777628421783,35.989019715981854,0.9384506669795513
90,0.22003060579299927,35.90436368079811,0.938421863226533
91,0.16925223171710968,36.680880135980416,0.9437408676743507
92,0.19138260185718536,36.435826553657364,0.9426012980824708
93,0.24117685854434967,35.87141552843085,0.9388857792520523
94,0.1923142820596695,36.40321321918871,0.9422178345942497
95,0.1424003392457962,36.967060709930976,0.9452758614896536
96,0.1480787992477417,36.902681594916594,0.944457099328518
97,0.1465461105108261,36.94103600432596,0.9442256762779951
98,0.14145363867282867,36.97496475543997,0.9447668657400609
99,0.1458320915699005,36.99139219394136,0.9457732212967873


==> imgs/results/C081-79_30_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.245913686071251,0.008383477998687808
1,18.1304120182576,0.18183583624939323
2,20.796463418203675,0.31325308439789096
3,21.68477617539187,0.3540890346247315
4,22.460705450781795,0.3931152068471368
5,23.786948975563405,0.4248511818085334
6,25.10052861869012,0.45702600074028293
7,25.579436220861997,0.4790631502892326
8,25.84841511418128,0.4942949739719047
9,26.413999511397712,0.5212962793330066
10,27.10952666420205,0.5610950978978814
11,27.75852591871731,0.6100447362290604
12,28.27250318615706,0.664417667073519
13,28.854820396838594,0.7325313832177143
14,29.263750388687857,0.7663069541202223
15,30.028210085601422,0.7841381383668037
16,30.604999103423406,0.796937512294421
17,30.949222768787855,0.8010065651618014
18,31.05548634695605,0.8025261898124141
19,31.249409660006435,0.8056689785375866
20,31.607394920360797,0.8106788569354322
21,32.0467143815029,0.8176042857487548
22,32.48269395197613,0.8218428874455821
23,32.84236215788703,0.8269027788427695
24,33.19037944432288,0.8327708800289035
25,33.53903997890367,0.8398443440670558
26,33.86904218710586,0.8461837973849327
27,34.183949180712126,0.8526982498956099
28,34.43114131821218,0.856967056739375
29,34.416479507515106,0.8507429429217694


==> imgs/results/C081-79_30_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,10.030690233562273,0.010578061969487197
1,13.152266995731345,0.023596348294933494
2,16.436548525687357,0.06971794817897796
3,12.783917200997742,0.021139978006708787
4,16.080578763480055,0.053635455682953366
5,18.667961567462815,0.16400641124206997
6,15.240865408695072,0.05087581072895696
7,18.455678131536967,0.1427050728778062
8,20.06355407773811,0.2514553052957917
9,16.80468351244817,0.09129643564453116
10,19.93822663447403,0.23262363011584572
11,20.916823551348116,0.2922714280260833
12,18.174937395382756,0.15050865176378617
13,20.81938503173712,0.28916093168586837
14,17.484906435166945,0.14074294202921958
15,20.3896251472864,0.27281922265988456
16,21.6381823779983,0.3307301497339336
17,19.249396293917773,0.21338152418102643
18,21.40460255798915,0.3379929325411294
19,21.951850314670214,0.3525553579600202
20,20.225273919606735,0.2797725511677632
21,21.90111148509373,0.3726861117449922
22,20.026712618471944,0.26642910013590804
23,21.849560175594817,0.37758910054854194
24,22.421099133893655,0.3981820835043809
25,21.22215260895952,0.33529612782013213
26,22.50092817347722,0.4175668235235392
27,21.14116387015633,0.3228511676909502
28,22.659992012871083,0.42696956662729085
29,22.999054942022973,0.44805817678406834
30,22.351875947290427,0.40355251113584045
31,23.206369921710763,0.46683860006667705
32,22.265616297633546,0.38324788005391275
33,23.310082371429214,0.4744968523077576
34,23.492400140144802,0.49695214664682663
35,23.260068618433944,0.45926654126612876
36,23.673077510406337,0.5098937064033664
37,23.2946556397367,0.4515667647516281
38,23.79233429680855,0.5219553710496353
39,23.357168296946334,0.45330642275236765
40,23.910093729427082,0.5307856422651879
41,23.541581528516204,0.4725522628739376
42,24.081373192341673,0.5414320282152749
43,23.783518884178207,0.49957393011292606
44,24.273218010764253,0.5516348837400477
45,24.01353673534135,0.5085134605451099
46,24.43029689490407,0.5588059299971291
47,24.25607020794098,0.5306254896338606
48,24.59736499409479,0.5675177417654531
49,24.424921951706736,0.543156718467932
50,24.727434012814346,0.5734392183601057
51,24.783561057893863,0.5616149403054012
52,24.92535336302079,0.579475978462306
53,24.642362605926817,0.5606033079274005
54,24.78595800931177,0.578814868831403
55,24.64028234349221,0.5657912874339927
56,24.83506234409962,0.5848888302890438
57,24.884340859739048,0.5835073819554769
58,24.977721029853534,0.5887352419607212
59,24.80285917731151,0.5834016637029963
60,24.935725069821043,0.5924331413814121
61,24.94335029272301,0.5877002657813276
62,25.08938218220852,0.6017008269788441
63,25.034765348022173,0.5965567811059999
64,25.154545235431293,0.6065981045173071
65,25.16058679157819,0.6031833886811674
66,25.263330579865606,0.6146989503072392
67,25.238116500832177,0.6138880003014017
68,25.317772753794742,0.6216239972393932
69,25.433244755603415,0.6216182331133601
70,25.492685539304375,0.6281438211098583
71,25.502880557965348,0.6273652985708809
72,25.550965453596643,0.6336481051990247
73,25.594429923681275,0.6286130395856362
74,25.68357476961637,0.6411995297258036
75,25.77164941624021,0.6348556164578616
76,25.79945249587185,0.6473234761639882
77,25.893777236271237,0.6386822957513956
78,25.946931032994453,0.653311841840759
79,26.0319582559042,0.6490530945419009
80,26.108759295591643,0.6610569304686396
81,26.190808517030177,0.661895681549504
82,26.28291562025618,0.6725185681782905
83,26.363159444348838,0.6711690584403973
84,26.43118984374217,0.680650689894706
85,26.464720684064464,0.6813432305254854
86,26.55228971325378,0.6894660732421155
87,26.601760225480902,0.6883298390316351
88,26.67470753724434,0.6965131720463291
89,26.750196375035976,0.6855789521978815
90,26.809231731023484,0.7020025214078854
91,26.89218533037323,0.6999682016655691
92,26.923759301894272,0.7099552529363977
93,26.998943487686645,0.7035895831245861
94,27.007011100948294,0.7150714312014345
95,27.0631114522272,0.7049906687587062
96,27.08765678589444,0.719121257759791
97,27.117328440049754,0.709334486521998
98,27.132559135649274,0.7210392246725102
99,27.153939840830613,0.7119015481921737
100,27.160482295120516,0.7216564750500045
101,27.167175143921945,0.71241847970748
102,27.188487237307484,0.7226210228340806
103,27.200621028235954,0.7149509425684356
104,27.210824577393705,0.7229630058887159
105,27.228324538291684,0.7163421578644761
106,27.25117945126867,0.7262230446416631
107,27.266280207157948,0.7176290459286971
108,27.29460584077355,0.7277524972446304
109,27.314726325196176,0.7191090877369543
110,27.348554353115944,0.7286569715215897
111,27.369224178525194,0.7229364771168242
112,27.395651951597486,0.7307323988228664
113,27.43255934250708,0.7231836950880054
114,27.44619742206105,0.7337329173330853
115,27.49103672895728,0.7274825977352554
116,27.518021176463453,0.7359762151337582
117,27.559375186668824,0.7318429425295119
118,27.59019453895582,0.7387426904209237
119,27.619940334049062,0.7343233020997512
120,27.654111853838586,0.7411481576747454
121,27.672399562389757,0.7369072856161211
122,27.712245165517288,0.7424376078511956
123,27.72478399853344,0.740009151773192
124,27.75989780054024,0.7454305989896903
125,27.790295671108023,0.7410238548605744
126,27.825957343032,0.7469139120351989
127,27.84133225434855,0.7436686806511763
128,27.87342987498303,0.7491002135774639
129,27.885487414546976,0.7450564591450651
130,27.915485874127963,0.7507786154995444
131,27.935581751802726,0.7459587732505718
132,27.96956156111509,0.7523397259822455
133,28.0069023542678,0.748802531021432
134,28.037334008697627,0.754701790139867
135,28.07837749800736,0.752809825175461
136,28.120550613949895,0.7574787549136638
137,28.162096871586343,0.7532827984854497
138,28.187903981301194,0.7607959703489922
139,28.22583188816914,0.7572515433369791
140,28.26269805284433,0.7634457371277211
141,28.292097305269518,0.7607437970041417
142,28.350662822948532,0.7646056185788818
143,28.395848841140186,0.7644141198410137
144,28.469351865032053,0.7709683355032583
145,28.601920710576483,0.7707626175701544
146,28.920399931782356,0.7859644770072258
147,29.182585488299672,0.7988431787111268
148,29.281815765733587,0.8069802042596145
149,29.36688910691754,0.8087176577639487
150,29.422981160472986,0.8139616659922773
151,29.467861851642162,0.8124781251173949
152,29.50587076811656,0.8164265693641258
153,29.545337846631426,0.8145145176141236
154,29.58426161160576,0.8184989212665679
155,29.622354002378827,0.8173165502726534
156,29.657542740611778,0.820910254317219
157,29.697474101462575,0.8186837510641513
158,29.729890047606887,0.8230944248179899
159,29.765111721982013,0.8216241833219544
160,29.80507907163674,0.824964813494678
161,29.83127231635187,0.8245808704263968
162,29.874150568082168,0.8270900139146568
163,29.904672017250498,0.8258594377269615
164,29.942176521458283,0.8293406943964791
165,29.973496560337956,0.82806197794224
166,30.007246282309772,0.8312302232169542
167,30.04631851020886,0.8300089791912573
168,30.07831476037151,0.8331545548291472
169,30.114715600867157,0.8319646205297373
170,30.14980656571427,0.8352611221077255
171,30.18324547262143,0.8346447377466539
172,30.22596675344229,0.8373267945523695
173,30.269862592515672,0.8366738260283668
174,30.310289352954797,0.8393752140630898
175,30.352009503383577,0.8387616603673349
176,30.395614704108745,0.8415575070594644
177,30.436892285133275,0.8408077523471597
178,30.478965040589262,0.8433722264306268
179,30.516575887397135,0.8429507948014081
180,30.568189435859384,0.8454355678042239
181,30.61409736973927,0.8450668713890179
182,30.66111211827816,0.8474953144749616
183,30.704696246253302,0.8471536687857835
184,30.75297548742107,0.8494216807513129
185,30.794254366103143,0.8491952979837324
186,30.837808347019042,0.8513021547262465
187,30.882726857136433,0.8510880449995999
188,30.92699841229569,0.8530511981916884
189,30.968203144888022,0.8529214086941515
190,31.01621424011193,0.8547195117730182
191,31.062557314153068,0.8547122711886479
192,31.110842915258907,0.8562279649891114
193,31.158654154309325,0.8561556366500194
194,31.21306311480465,0.8574064646502726
195,31.26547170552675,0.8573480033450174
196,31.32946750076993,0.8583547367353588
197,31.39607988809454,0.8584789179675681
198,31.475327519683447,0.8594526230455414
199,31.565454142226987,0.8597885895156357


==> imgs/results/C081-79_30_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,17.049663952351,0.1268357509266069
1,18.254842082263607,0.17815271484922152
2,19.218205486505838,0.2158215978087365
3,19.9479355874356,0.23238698563390714
4,20.452486126208992,0.2531875969581888
5,21.09403252351327,0.2717091331647218
6,21.793208389003198,0.299940086582299
7,22.337247481271678,0.3282545034485617
8,22.731500468088548,0.3327246385279383
9,23.1188156840405,0.3565846465634242
10,23.422499131527914,0.38200959588138883
11,23.979247892105654,0.40591456380543933
12,24.498806098883684,0.42385162621365824
13,24.97633060183313,0.4411683119814211
14,25.50289051633957,0.45822507547066477
15,26.05074305617064,0.47970879786742965
16,26.30615422527,0.4991013279842059
17,26.654058200747826,0.5082772402689235
18,27.0053647981498,0.5222131319873347
19,27.405180702524966,0.5409154494321383
20,27.827517759569385,0.565635399749564
21,28.1906852802801,0.5897879396523982
22,28.334633068129172,0.59939068061338
23,28.370306569804114,0.6099461976213474
24,28.180924841023327,0.618633009390342
25,27.843260017622296,0.6247461250341786
26,27.51030759763317,0.63242151713356
27,27.341506795723518,0.6382078493565452
28,27.241867441811202,0.6438106168407565
29,27.299593833186726,0.6510728531951774
30,27.49519662410635,0.6595745066854641
31,27.63839038823022,0.6646087073917296
32,27.749570343025866,0.6697011833312805
33,28.132145263702615,0.6727751655348991
34,28.245123400226234,0.6772338928800004
35,28.43773238135388,0.6818049988585627
36,28.689971433562704,0.6867939619760554
37,28.859845683754948,0.691502195281825
38,28.942467807908105,0.6948184042886276
39,29.004752561668386,0.6978152023769649
40,29.057698125354158,0.7007693858708138
41,29.136278643519567,0.703935573938614
42,29.19169571508111,0.7065041777750333
43,29.230043477421383,0.7092013744867938
44,29.304262255963472,0.7112315011439938
45,29.387246286854367,0.7139100629715472
46,29.56908628216004,0.720924774657676
47,29.908925238730205,0.7397005583752073
48,30.45013833841836,0.7822768992387643
49,31.17333138705231,0.8251257749447832


==> imgs/results/C081-79_30_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_30_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_30_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,438.5777587890625,18.474842038138807,0.3281945969116185
1,142.23622131347656,22.937696413126258,0.4410680523464554
2,11.68425464630127,27.604928656287868,0.5734036981358602
3,37.67031478881836,25.953447865156317,0.6363264207327578
4,84.40602111816406,25.15392062879013,0.5832834427420295
5,88.2331314086914,24.95509846778425,0.5581773633734355
6,58.17749786376953,25.612159668008015,0.5855122785664616
7,20.920827865600586,26.349283189276793,0.6303582446646828
8,2.5356082916259766,26.462076277391674,0.6491392391368181
9,18.202404022216797,25.842035132585643,0.6179093334049837
10,38.82461929321289,25.394044005714434,0.5934454870074423
11,44.19417953491211,25.545028931210286,0.602317420615956
12,33.35759735107422,26.30820170068917,0.6322975779444832
13,15.113612174987793,27.51216554861663,0.6881221573867984
14,2.2046940326690674,28.678816277308663,0.7630416178000984
15,8.45433521270752,28.215144949790517,0.7108860378044286
16,22.62316131591797,27.845420378551083,0.6497589712529611
17,29.336952209472656,27.994627144129765,0.6344451050529052
18,25.14731216430664,28.9983935316394,0.6715271651541586
19,13.811676025390625,30.138821199652163,0.7309057422651053
20,2.894519567489624,31.527188529751538,0.8158209023708952
21,2.133352279663086,31.78861487697326,0.810552639132388
22,8.406843185424805,31.098382207766377,0.7666645542929247
23,11.230831146240234,31.004903863505877,0.7548423213826362
24,8.390166282653809,31.474398447297776,0.7664614926181268
25,2.8432374000549316,32.5023884235694,0.8037992357683741
26,0.6394165754318237,32.90225225725143,0.8463498465205889
27,2.243631362915039,32.51640604294365,0.8408113339562705
28,2.2159974575042725,32.52698453027727,0.8405010263200886
29,0.7238680124282837,32.85489665559316,0.8437349445610554
30,1.4115965366363525,32.72771419826259,0.8128800275790622
31,2.794856071472168,32.446851513299706,0.7957699614171703
32,2.040642023086548,32.601064337172375,0.8042715239853044
33,0.5172893404960632,32.934691450459084,0.8313404314981625
34,2.118062734603882,32.66327323479404,0.8398526599338805
35,4.3688130378723145,32.29148863351493,0.8210417176318876
36,3.9937281608581543,32.395167166971376,0.8241370803349615
37,1.6601911783218384,32.859531024937915,0.8436404774536872
38,0.446113258600235,33.105985544801115,0.8388797994090748
39,0.9748737215995789,33.02136794162385,0.8286745236299657
40,0.7298418283462524,33.12931296445934,0.8351036988976365
41,0.39688771963119507,33.289245804165674,0.8500809581040479
42,0.4189258813858032,33.360199133206656,0.8524726741112135
43,0.4122288227081299,33.41664953256485,0.8486508134029954
44,0.3490062952041626,33.51137160058347,0.8527670378142186
45,0.5911704897880554,33.5337481668026,0.8570175071432479
46,0.6162116527557373,33.58109365132695,0.85754431049516
47,0.29804879426956177,33.69928493315819,0.859766020430686
48,1.1334620714187622,33.54102402433819,0.8483761389774741
49,1.7854652404785156,33.4277532945569,0.8435144487905074
50,1.2370920181274414,33.612758583663755,0.8512580202391948
51,0.3349188268184662,33.893041913022785,0.8622813988344763
52,0.9828227162361145,33.77860474971542,0.8501538310248945
53,2.0872726440429688,33.56353276348766,0.8357646886156053
54,2.0232839584350586,33.598487290774735,0.8357448131043836
55,0.9921950697898865,33.83976856539937,0.8478694039153271
56,0.2491377592086792,34.01797169084652,0.861018090836659
57,1.3558515310287476,33.742340800565586,0.855422758314561
58,2.7221038341522217,33.412514731809445,0.8440613813826013
59,2.8964929580688477,33.37868645098951,0.842858455357444
60,1.9054884910583496,33.62751001703407,0.8515583587522283
61,0.6226040124893188,33.9762402569098,0.8632403445388768
62,0.33559131622314453,34.08700053224535,0.8607209995586997
63,0.8593123555183411,33.975697627507024,0.8508401909314058
64,0.978382408618927,33.950852160263565,0.8488976960497554
65,0.59271240234375,34.033747039474,0.8552824990160046
66,0.23626789450645447,34.102944628660545,0.8640854289197158
67,0.7389298677444458,33.95714760399494,0.8625310729769301
68,1.4114562273025513,33.78756509494684,0.856736975290263
69,1.5069458484649658,33.77923149060217,0.8562328239560015
70,1.0344491004943848,33.925726862257164,0.8608122387243873
71,0.4186784327030182,34.12101267160506,0.865929969223258
72,0.27031567692756653,34.203293597331,0.8628338858811527
73,0.5056608319282532,34.17116644231671,0.8570564167960509
74,0.5562098622322083,34.173789411101126,0.8560678015910983
75,0.3806018829345703,34.22568883316038,0.8598243326701075
76,0.22387784719467163,34.265951361309114,0.8652860779929794
77,0.450333833694458,34.21402452937969,0.8668388760575912
78,0.7445698976516724,34.15202954395357,0.8651682046814114
79,0.7833067178726196,34.161741498170066,0.865075875558449
80,0.5754207372665405,34.24143901016583,0.8666532556610257
81,0.30570778250694275,34.338611129488655,0.8676141083498001
82,0.23276010155677795,34.38508625161379,0.8644617653206587
83,0.32694801688194275,34.3772771603726,0.8612570161637664
84,0.34809374809265137,34.38063595561222,0.8606942108055949
85,0.2779855728149414,34.402378785081275,0.8626335654887557
86,0.21654070913791656,34.41389274293727,0.8656942000181675
87,0.30329903960227966,34.38770033698008,0.867746005300045
88,0.4083559811115265,34.36018073552607,0.8677489048356116
89,0.41186362504959106,34.36217460180685,0.8677650683327616
90,0.3249104917049408,34.39350794416611,0.8679745363957881
91,0.22898535430431366,34.42844425220955,0.867390408374548
92,0.23773187398910522,34.43777931405388,0.8646630750487447
93,0.3052698075771332,34.42829144691349,0.8625788790834547
94,0.3222116231918335,34.42913736174557,0.8622252490039468
95,0.2780763804912567,34.44430950790541,0.8635214726832509
96,0.22026388347148895,34.46077740375288,0.8657921772672534
97,0.22918866574764252,34.45884991490249,0.8678942039378286
98,0.2742663621902466,34.45290958776065,0.8684180514193773
99,0.280025839805603,34.46310867311597,0.868576099124074


==> imgs/results/C081-79_30_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 30,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_30",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_30_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,438.5777587890625,18.474842038138807,0.3281945969116185
1,142.24417114257812,22.937829744339222,0.441087914140739
2,11.680851936340332,27.61231748747121,0.5735827386086285
3,37.51694869995117,25.96824749455076,0.6366970341479263
4,83.97321319580078,25.167908003100816,0.5837290370790036
5,87.58349609375,24.968953882182205,0.5587255160274885
6,57.506752014160156,25.624557353917567,0.5861303827230323
7,20.470815658569336,26.352475222473014,0.6306717629695712
8,2.537876844406128,26.4455258993361,0.6485426148109176
9,16.33087921142578,25.975224637517314,0.6258622005764777
10,33.12940979003906,25.678101865234964,0.6064329574278505
11,35.55126953125,26.02056297366473,0.6201676196705378
12,24.22459602355957,26.901600852527405,0.6562482096697534
13,8.523332595825195,28.18376754936729,0.719936269386842
14,1.4356486797332764,29.06214199588595,0.774292840685734
15,4.777003288269043,29.998954261652155,0.7683791599539719
16,6.617074966430664,30.553621335987128,0.7719121249536267
17,3.844414472579956,31.245622378226994,0.8048374979090989
18,0.5933541059494019,32.19142016250062,0.8391012794828657
19,4.851873397827148,32.10908008437294,0.7914677941750065
20,10.47665786743164,31.254599625198367,0.7520028044509888
21,10.484764099121094,31.21554329919739,0.7443051461067944
22,5.519611358642578,31.92600346881678,0.7647391852550111
23,0.8271420001983643,32.61513318962028,0.8092186984209728
24,4.115767478942871,31.76414271037656,0.8257651349632368
25,10.305211067199707,30.776231620738518,0.7840909763411926
26,11.85735034942627,30.550884017782323,0.7729061021995377
27,8.055221557617188,31.038012652768447,0.7964044558135257
28,2.4463131427764893,31.906895812567335,0.8222256635220452
29,1.0095494985580444,32.20175655243361,0.7867780130252499
30,3.286939859390259,31.830334554649852,0.7576214212910682
31,3.6376941204071045,31.791056150240635,0.7560470876379274
32,1.72556734085083,32.15478913977299,0.7791040438800082
33,0.5518860816955566,32.44750646756914,0.8160056183163691
34,0.9411566257476807,32.492011621298,0.8266902921378598
35,0.5868050456047058,32.64331915485374,0.8282221047393111
36,0.7816338539123535,32.67216914660389,0.8155166577386819
37,0.9953482747077942,32.72713695567563,0.8177885131742889
38,0.44512906670570374,32.956074679927944,0.8355057531763669
39,1.1280959844589233,32.95975216795597,0.8437630321319327
40,1.8183420896530151,32.91146463591316,0.8377706971418281
41,1.1050037145614624,33.10894847173726,0.8458988780639842
42,0.3397546708583832,33.28826795295705,0.8536148940855768
43,0.41844263672828674,33.36873892754348,0.8547824176426646
44,0.3127243220806122,33.49094557156842,0.8582058553296213
45,0.3334454298019409,33.56006114562847,0.8591866360924915
46,0.3172975480556488,33.63414671199244,0.8575629335264265
47,0.287804514169693,33.679611110632436,0.8584052132845819
48,0.3381173610687256,33.72041988257238,0.8545607500368462
49,0.27077263593673706,33.76279673285088,0.8562360424342196
50,0.4184397757053375,33.79972357671891,0.8605007182497233
51,0.3133361339569092,33.89461365160941,0.8623202227237318
52,0.37857919931411743,33.95482965472016,0.8570960514057092
53,0.42780524492263794,33.978568809729296,0.8564869360661954
54,0.2414073944091797,34.02363852520338,0.8629384151673988
55,0.7822917103767395,33.924542676240335,0.8628502593184494
56,1.1717222929000854,33.89566713712678,0.8607373732423261
57,0.785025954246521,34.078441759684615,0.8646438366543353
58,0.24822133779525757,34.276357626219244,0.8661858076700419
59,0.8390102982521057,34.27076627086694,0.8501004827941656
60,1.6724467277526855,34.114751569876304,0.837293269667983
61,1.6596392393112183,34.069433330222566,0.8365656858297587
62,0.9249277710914612,34.128725379330135,0.8464381171303987
63,0.2619467079639435,34.30465590754358,0.86250563247931
64,0.6545497179031372,34.33068204463039,0.8688000631468296
65,1.3269891738891602,33.992795318198546,0.8621588609147668
66,1.3861773014068604,33.88632752358607,0.860639255833894
67,0.8646910190582275,33.97908985914155,0.8640045137638003
68,0.30550459027290344,34.12347629007556,0.8657657208172381
69,0.47926270961761475,34.12537396774331,0.8556033113818765
70,0.9818360209465027,34.04695549389811,0.8465799667531252
71,1.0955657958984375,34.02362260769981,0.8447730590002537
72,0.7752829194068909,34.07376492142344,0.8498760486587286
73,0.34821999073028564,34.12209779007787,0.8584848691040874
74,0.30953630805015564,34.083877530275906,0.8651632380878329
75,0.5331392288208008,34.015515996549176,0.8651843284167945
76,0.5687251687049866,34.01397227547753,0.8651090517312289
77,0.3990764319896698,34.08431580064125,0.8656234817351699
78,0.24154464900493622,34.17236711917783,0.8639840646235347
79,0.40162718296051025,34.24078171673955,0.8574341389465332
80,0.6348848342895508,34.24033547504827,0.8526397457253932
81,0.6660462617874146,34.26352123013716,0.8521379622911215
82,0.4986135959625244,34.32100699199614,0.8554725243828296
83,0.28519487380981445,34.37540689795193,0.8609404694952965
84,0.24026452004909515,34.37048539854623,0.8660299810142517
85,0.32631412148475647,34.352047797245085,0.8673572150743007
86,0.3441500961780548,34.371987306132255,0.8676708230642081
87,0.2791525721549988,34.42989593896978,0.867459944301486
88,0.2159128040075302,34.49459643715501,0.8657862191184759
89,0.2781108021736145,34.52981040566621,0.8617344013614655
90,0.3672206401824951,34.54144112118592,0.8593175907768011
91,0.3737134039402008,34.56053028622561,0.8592875812619925
92,0.3021250069141388,34.58717332155074,0.8613175211049319
93,0.22013117372989655,34.605458859359715,0.864569537332058
94,0.22664973139762878,34.580955470257216,0.8676990998009443
95,0.28422170877456665,34.562559087022784,0.8687679371626377
96,0.29724568128585815,34.58750271666097,0.8693012040208579
97,0.2571234405040741,34.63796777070997,0.8693255756747723
98,0.2080141305923462,34.687320508743234,0.8682689331614971
99,0.22500012814998627,34.71196014420208,0.8654259085208178


==> imgs/results/C081-79_45_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.245913686071251,0.008383477998687808
1,18.21955104664215,0.18885673151013474
2,20.848320529502388,0.3212591326430121
3,21.773895487764502,0.36587958428064404
4,22.5505012037361,0.4050967426942072
5,23.869014349233527,0.43345263972914566
6,25.207203264570484,0.4624304317754694
7,25.70637234878088,0.4811005575335762
8,25.975484546919695,0.49199291125329436
9,26.52175559431481,0.5110413593482712
10,27.1901856605913,0.5414492418373639
11,27.816678577709872,0.5795985875496441
12,28.35073274399302,0.6211655493538129
13,28.95122880240629,0.6904659330493474
14,29.516894459056058,0.7613258119706954
15,30.256240077717315,0.8111645407105569
16,30.72190871556114,0.8297175939033107
17,31.017363689718653,0.836980934780946
18,31.17023325343098,0.8380358010812281
19,31.426513969306544,0.8408057675445303
20,31.84741197926568,0.8460074971854156
21,32.35515227987343,0.8536361595284063
22,32.85392942046799,0.8591663669367349
23,33.3674458514789,0.8667062938788012
24,33.83788416038176,0.8741793064872995
25,34.33817814530679,0.8824582303794026
26,34.84369514863224,0.8899364236234576
27,35.277704800050515,0.8965285938355178
28,35.653412677262004,0.9014936186231598
29,35.78780584793803,0.8987727449077964


==> imgs/results/C081-79_45_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,10.030690233562273,0.010578061969487197
1,13.152103012820145,0.023587029704158224
2,16.437158574993433,0.06971184195759697
3,12.8164505998992,0.021115088355861903
4,16.109006685634252,0.05407795784916425
5,18.68275613846607,0.16529121133493813
6,15.268979293092412,0.05114413020501427
7,18.479554760314404,0.14391384932184798
8,20.071153464908736,0.2521640615318677
9,16.82310972902579,0.09181169815226942
10,19.952740813727715,0.23352437770377987
11,20.917420880048617,0.29244273434838897
12,18.18659162684569,0.15101399938875157
13,20.82627752154716,0.2895931893300815
14,17.4753053077397,0.14075762829940153
15,20.384784873648943,0.27291186716254134
16,21.63896224464992,0.3308807343720526
17,19.24615808676738,0.21344513594956321
18,21.402592633977903,0.33814349252376646
19,21.950492758956077,0.3525927615076523
20,20.223471504935837,0.2798653450297751
21,21.898183115209005,0.37273629913930384
22,20.033838829259224,0.2669309999790903
23,21.85375348484849,0.37784720316492487
24,22.421413927217507,0.39817423965814747
25,21.22591269610151,0.3355564490408528
26,22.50134935978434,0.4176783206202366
27,21.139203052493567,0.32286943085425257
28,22.65730325405268,0.42700403550379157
29,22.99550853193171,0.4481155110220151
30,22.349950800555373,0.4035616702095998
31,23.203377630913483,0.4668377522375701
32,22.264890848971458,0.3833605821380096
33,23.308114678745206,0.4746013885949581
34,23.49123203940259,0.49698323782851755
35,23.259523928582063,0.45937381371332964
36,23.671452450964125,0.5099499136174591
37,23.29521100179288,0.4516817951735492
38,23.791801363401483,0.5220039147477623
39,23.358305187103596,0.453512224562745
40,23.911209306730132,0.5310239224868691
41,23.54121223185034,0.4724731089584293
42,24.080732693725903,0.5415510656417699
43,23.7870850914559,0.5000309014399189
44,24.2749332759101,0.551820420633305
45,24.00843772444607,0.5081037612042175
46,24.4267194328074,0.5588337210892902
47,24.2784639553204,0.5329795995035875
48,24.606011077210606,0.567739434535455
49,24.36118845963871,0.5384786544690072
50,24.688209061462338,0.5726957100157919
51,24.975820953825796,0.5771536874929303
52,24.705275554831022,0.5592654296371855
53,24.8531579998313,0.5800259822056547
54,24.607311746224756,0.5631621932759657
55,24.814109516856746,0.5827274801354744
56,24.76124484501677,0.573710106377632
57,24.898976367882717,0.5881693894783723
58,24.79870015013461,0.5781858048575115
59,24.88019857122342,0.5898959005955686
60,24.872082936120098,0.5874983856071141
61,25.043675666047783,0.5989618117078214
62,25.058850484700457,0.5941721370527926
63,25.11406662032916,0.6039597522138294
64,25.17809069072009,0.6072745589384756
65,25.255166943394997,0.6111453079278195
66,25.266170497728055,0.6107948396338136
67,25.293000847491115,0.617693546464947
68,25.31227396308507,0.6113105783277285
69,25.424694286793923,0.625948009245561
70,25.444515517873192,0.620852785204909
71,25.53398062554121,0.6327483186300481
72,25.541826029240312,0.627587113188973
73,25.64712734834047,0.6392126169415452
74,25.700705257925364,0.6312648450808306
75,25.74600951520408,0.6444038971737509
76,25.81255745430041,0.6419975961577435
77,25.89217159792904,0.6500153179607189
78,25.927393320882555,0.6445015623987657
79,26.00764349499245,0.6577736054422383
80,26.131846724888653,0.6572451289295235
81,26.201107413092117,0.6667212831065944
82,26.272424731489238,0.668678031747751
83,26.349285039092432,0.6769432218067913
84,26.43382129341948,0.6760115182423717
85,26.47177601367652,0.6834917081910603
86,26.57105730774424,0.6830690923483564
87,26.605879899304924,0.6917057403841262
88,26.69943907340361,0.68899712150046
89,26.7556630137192,0.6996455130350988
90,26.832091591093246,0.6905041792806569
91,26.89179212883377,0.708536669675867
92,26.945057781303777,0.7009912691291011
93,26.998046140046476,0.7138352964782642
94,27.009864648859136,0.7067151845653933
95,27.05045250086421,0.7163589628173703
96,27.089501494064272,0.7102302036678205
97,27.114176210626567,0.7199641630195744
98,27.131230171495634,0.7122867834023894
99,27.143780203797633,0.7210738641907622
100,27.15545177108413,0.713115015036231
101,27.1661490628129,0.7219232782650749
102,27.189705955019733,0.7135747887135129
103,27.19715437944613,0.7236762251584721
104,27.21513413437012,0.7127394357077756
105,27.232652719715603,0.7253400004487175
106,27.255424465028312,0.7181677856953625
107,27.27004448888841,0.7266965932451627
108,27.302216683682047,0.719761849256786
109,27.324839043358075,0.7284657298373408
110,27.35603095756094,0.7200586858591154
111,27.37950835629027,0.7309659992419306
112,27.401775285712183,0.722897634824574
113,27.436547084303395,0.7314870468933442
114,27.450164048959568,0.7277277270670044
115,27.49783825650164,0.7347448843520115
116,27.52283567718024,0.7299227367596557
117,27.56603679942544,0.7379984320028635
118,27.59339247249112,0.7324582272564262
119,27.622469138933777,0.7398079210366272
120,27.65038178721456,0.7350836178349771
121,27.673477534905395,0.7421537516512607
122,27.70809997509702,0.7363395780550087
123,27.723778352207056,0.7444110171835642
124,27.746489379962426,0.7403914259279547
125,27.791557520202,0.7460998728650359
126,27.81637803203455,0.7414245574684027
127,27.84171456036003,0.7481818191472431
128,27.86049051444849,0.7441161118193286
129,27.8854126952956,0.7495486265189089
130,27.90171584166145,0.7459419576401682
131,27.937542588929162,0.7505189651269024
132,27.960062654942995,0.7476373599861252
133,28.016304699989618,0.7533321076981975
134,28.040557146559955,0.7504419910761024
135,28.095202177465083,0.7571052848226235
136,28.13185223299675,0.753541862699717
137,28.18073009377859,0.7585770669615534
138,28.215725609655887,0.7582529604316518
139,28.264857214175557,0.7630986907756369
140,28.3143657657739,0.7616193527255413
141,28.386072387403033,0.7680451693638385
142,28.596482107981668,0.7690842628598142
143,28.90421722145037,0.7870567377756884
144,29.101222737111044,0.7984522378076241
145,29.203173491995432,0.8033332621598634
146,29.30029733773977,0.8076390835223736
147,29.3952441141337,0.8120077636646237
148,29.44468481216059,0.8119521255279541
149,29.490809046262537,0.815520984755626
150,29.521292515738594,0.8152419128408451
151,29.572662675128605,0.8183793126120205
152,29.603139544906284,0.8170360697493356
153,29.645571545639264,0.8202068320626511
154,29.684490546113956,0.818804099066386
155,29.727649196940323,0.8226009043790521
156,29.763544913680924,0.8212573084678433
157,29.80828690074159,0.8243300006761443
158,29.845745390212134,0.8238691691221293
159,29.880973021599306,0.8269571167851519
160,29.91316702193943,0.8253709516809583
161,29.942524771546605,0.8292946039231445
162,29.9748247486151,0.8273751475852239
163,30.008974072674576,0.8307218653006805
164,30.038808041254992,0.8295382129610916
165,30.06867368963785,0.8324586053008717
166,30.102587518285887,0.8314698044992489
167,30.138667026449234,0.8343419401770295
168,30.171015967179066,0.833378159642504
169,30.210084726965405,0.8362994628497307
170,30.23892554969009,0.8355692603492209
171,30.27336501337741,0.8385627311856376
172,30.306686735156,0.8375490068514191
173,30.35208881085903,0.840419003180287
174,30.386767459924073,0.8394809608393367
175,30.426028454454716,0.8421892012780129
176,30.46369900501984,0.8416070267568382
177,30.504415467519305,0.8439949752943835
178,30.54520158658791,0.8432945130884693
179,30.591471443658612,0.8459028167377763
180,30.632352624189174,0.8452559666156233
181,30.67637526166854,0.847651258824598
182,30.72279107209465,0.8473795691075421
183,30.768118044274733,0.8495711539320466
184,30.808664265382262,0.8492366190235792
185,30.85585792784251,0.8514176190155344
186,30.897025418803665,0.8512875636482807
187,30.943208941959238,0.8531654326359913
188,30.986278930589886,0.8530485010874997
189,31.037190969990114,0.8549382117506834
190,31.08344456098504,0.8549088859676439
191,31.135926761288466,0.8567370551719451
192,31.183483689605026,0.8567731569865362
193,31.232871471591345,0.8581690889166412
194,31.28162247966962,0.8581630803845859
195,31.336567599734472,0.8593000866725578
196,31.394459471204375,0.8593257865838746
197,31.463415319873732,0.8603840200356091
198,31.540098511554667,0.8605552614567618
199,31.63786037362954,0.8618865014477354


==> imgs/results/C081-79_45_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,17.09815976634658,0.12952814454697287
1,18.304474935164418,0.18000252546799086
2,19.284054268200407,0.21743704006021267
3,19.946604108236162,0.2318410376934257
4,20.47354079042516,0.2555736220676684
5,21.126808026199974,0.27409872537370017
6,21.860367956619523,0.31247735355308304
7,22.37534081555051,0.3335835206661499
8,22.762953796431393,0.3395354940450059
9,23.180610289467076,0.3628085631232436
10,23.48963176100942,0.38522549983785426
11,24.051487902215992,0.40474967514677557
12,24.579726347238132,0.423347937790817
13,25.042541793102274,0.4387070833539115
14,25.571753020191586,0.45544686298203796
15,26.101829096014736,0.47548299900587987
16,26.35137289349857,0.49482235395452273
17,26.71812975229528,0.5051435384613707
18,27.06853477797925,0.5196384921610898
19,27.475969263721893,0.539181601472381
20,27.92440535032622,0.5685157679023929
21,28.288013233599116,0.5927796008336572
22,28.44589403652432,0.6036638092156621
23,28.4967703389908,0.6160763509404149
24,28.31428949529801,0.6255793761519911
25,27.9635309926943,0.631147753128565
26,27.606915740748793,0.6398305606852067
27,27.432308199959714,0.647978236612888
28,27.309799911201242,0.6554336040203301
29,27.356132136759527,0.6623632679365473
30,27.546510286836888,0.6671999136492052
31,27.69600790484678,0.67022502686443
32,27.814266736333035,0.6744372121148743
33,28.207775860513085,0.6774544151420882
34,28.327019758627397,0.6824551793187242
35,28.532937128945363,0.6878185434185714
36,28.809178242870317,0.6936941813892061
37,28.990702609860122,0.6987579025808154
38,29.075346931658235,0.7021760799338154
39,29.141535147362724,0.705265137330317
40,29.191354941940798,0.7077509210890565
41,29.259202984094745,0.7102253457059872
42,29.30324214848094,0.7112855334881265
43,29.3466561734604,0.7128054181314881
44,29.441507937674384,0.7137532605087825
45,29.530407255113577,0.7155980389690916
46,29.719631143906675,0.7221521956939688
47,30.06892960358322,0.7413825822029092
48,30.640314563326434,0.7907838168743658
49,31.477300718209694,0.8405479056360647


==> imgs/results/C081-79_45_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_45_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_45_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,411.88519287109375,19.253198198828734,0.4035734554624683
1,124.59030151367188,23.29994498583597,0.49585563688307993
2,6.50929069519043,27.62607413211132,0.6592158517807364
3,52.36164093017578,26.025401803898625,0.6597113479313441
4,117.46387481689453,24.642670345842962,0.5541850361977508
5,129.94834899902344,24.632540128965896,0.542743901164559
6,99.31597900390625,25.40526224005434,0.5742017415645718
7,50.11494445800781,27.250619445293687,0.6608806948346497
8,10.349180221557617,29.6007061579894,0.7852421788608032
9,3.4007060527801514,30.30354670416,0.7635280473992
10,18.973173141479492,28.761483951589476,0.6950367350254417
11,27.900236129760742,28.05089535280754,0.6750199908569006
12,23.61651039123535,28.296923517705675,0.687289542060754
13,11.202293395996094,29.222625842899582,0.7297131713926625
14,1.3708914518356323,30.071787551437495,0.8002502930462333
15,6.958729267120361,29.41030179609319,0.7810391653068811
16,18.708698272705078,28.603556074575152,0.7118697266616756
17,23.21742820739746,28.358177432148253,0.6890168814217751
18,18.244220733642578,28.687021883933657,0.7115579129373096
19,8.147420883178711,29.47101285150464,0.7749915667138929
20,0.9754276871681213,30.372330322649418,0.8363387696140702
21,6.530827522277832,29.96496061093033,0.7752846810944706
22,17.09378433227539,29.081319138078484,0.7305980999274571
23,21.833799362182617,28.77829157154111,0.7183851457912661
24,18.36496925354004,29.14053006568912,0.730673116301279
25,9.648837089538574,30.043742185044447,0.7665639217568979
26,1.8020271062850952,31.042845953283017,0.8263400013794157
27,2.5422723293304443,30.985771513761136,0.8520345019746097
28,8.433674812316895,30.361165840443146,0.7975406553737391
29,11.117433547973633,30.139342966414926,0.7762414466156695
30,8.730313301086426,30.456735555747603,0.7983595163690168
31,3.577698230743408,31.226899365697044,0.8526918452619877
32,0.45257219672203064,32.02172873952972,0.8666342171939136
33,3.475162982940674,31.941964712950085,0.821985457281075
34,7.213720798492432,30.74448907217247,0.7833798418966234
35,7.372513294219971,30.68824912741052,0.7807284652843752
36,4.348930358886719,31.151193830409937,0.8015529845371414
37,1.1440298557281494,31.66772905152998,0.8418798143710494
38,2.184170722961426,31.514814662442205,0.8756243596599848
39,5.232502460479736,31.151769401308947,0.8564014993574992
40,5.9712982177734375,31.175006665179573,0.8495786092116357
41,3.9684534072875977,31.62365871375622,0.8685096867393751
42,0.9332840442657471,33.38262497287762,0.8861011059281826
43,0.9466181993484497,33.595192454908556,0.857166240410328
44,2.6544089317321777,33.21206934196497,0.8345826287648678
45,2.8892767429351807,33.15533810976159,0.8330504609042406
46,1.5428041219711304,33.47362068206612,0.8498166497353316
47,0.3629015386104584,33.67900376664569,0.8760637136043236
48,1.883665919303894,33.319419885871746,0.8789482138506174
49,3.9010236263275146,32.92099894142558,0.8561131990565062
50,4.090700149536133,32.9861439356882,0.8544116754137278
51,2.509533166885376,33.50248020915236,0.8762988880685568
52,0.6287113428115845,34.193128823125065,0.8950485412841588
53,0.661410927772522,34.37021165464729,0.8789190425426364
54,1.8735904693603516,34.119478933692385,0.8622020103089809
55,2.1461002826690674,34.0994540155878,0.8605790318238735
56,1.2984704971313477,34.40073009609389,0.8730498581361771
57,0.2991190552711487,34.78408020520921,0.8936563677649498
58,0.6899902820587158,34.76047808277849,0.9038815303863287
59,1.6620001792907715,34.48241260276059,0.894379434816122
60,1.801102876663208,34.441468734421356,0.8924438024322987
61,1.0732557773590088,34.68743001834294,0.9018490614116191
62,0.25071850419044495,35.016244939845144,0.9083610451644659
63,0.5007385611534119,34.98453698858908,0.8960818864438533
64,1.2374141216278076,34.76517095472674,0.8848624487017394
65,1.3759791851043701,34.75123444424884,0.8838012718408108
66,0.8675732612609863,34.9598618215752,0.8919436046556234
67,0.24373604357242584,35.23962037383134,0.9047966953644753
68,0.3149918019771576,35.28851475459152,0.9114583278448581
69,0.7605469822883606,35.17606430281763,0.9076290195708275
70,0.8380677103996277,35.18718624797666,0.9067350772587359
71,0.5178540349006653,35.36949227354932,0.9108449593611956
72,0.16221560537815094,35.58104273893171,0.9133256131295562
73,0.311489462852478,35.5859119013976,0.9065227828236818
74,0.6628531217575073,35.47399334076458,0.9002306166681051
75,0.7235314249992371,35.46270950223328,0.8994745242507458
76,0.4825252890586853,35.55547127543169,0.903744002115488
77,0.1843702793121338,35.6517262441125,0.9102147660980224
78,0.1871669441461563,35.60389002983842,0.9136297463532239
79,0.36768555641174316,35.5117382131961,0.9122043274445997
80,0.39999258518218994,35.505430422784336,0.9118731608209536
81,0.2698129713535309,35.58966749895981,0.9132980394600928
82,0.13038641214370728,35.69714561410982,0.9138376505767704
83,0.2059725522994995,35.724787837187165,0.9102088861814738
84,0.3576112985610962,35.68738104969822,0.9069813318326473
85,0.38311710953712463,35.68756181845685,0.9065386889312267
86,0.278337687253952,35.732533307788835,0.9086790236551762
87,0.1462085247039795,35.77391328529463,0.9120036887714863
88,0.13624808192253113,35.74942772962133,0.9142227257612944
89,0.2067725956439972,35.70617224223706,0.9140487330781222
90,0.22018469870090485,35.706185438287086,0.9139589358614684
91,0.16799969971179962,35.74756281046561,0.9142578801488876
92,0.11479311436414719,35.798312913802384,0.9139532565414905
93,0.15888753533363342,35.820358557915725,0.9117361607015133
94,0.2315296232700348,35.80921484507218,0.9099922012889385
95,0.24206748604774475,35.81700110552168,0.9098219954624176
96,0.18854717910289764,35.84368669038516,0.9111061108036042
97,0.12214906513690948,35.86887243742259,0.9130998153729438
98,0.12426651269197464,35.84851474629744,0.9144345577111245
99,0.16938087344169617,35.822476942279856,0.9143680958542824


==> imgs/results/C081-79_45_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 45,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_45",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_45_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,411.88519287109375,19.253198198828734,0.4035734554624683
1,124.59017181396484,23.299510519221954,0.49582098259143526
2,6.508734226226807,27.62638494318618,0.659217092054206
3,52.36423110961914,26.02462343848519,0.6597018685813472
4,117.46327209472656,24.64259411574636,0.5541876605517417
5,129.9481964111328,24.6327770567163,0.5427487283249974
6,99.3185043334961,25.40535633332777,0.5741983393791043
7,50.11387252807617,27.2509298048029,0.6608837831979465
8,10.342628479003906,29.602731166656472,0.7853128574447248
9,3.406775712966919,30.304429358285528,0.7634686093572127
10,18.99358367919922,28.76219201202083,0.6949856690140455
11,27.933820724487305,28.05059666264999,0.6749541800013298
12,23.649295806884766,28.298664970563607,0.6872594334134422
13,11.227720260620117,29.22464726366065,0.7296353948553251
14,1.3745958805084229,30.080524960217154,0.8002463324840277
15,6.933297157287598,29.41923447938428,0.7814370553524391
16,18.666568756103516,28.61146778071823,0.7123421083051249
17,23.171165466308594,28.365499872965465,0.6894879259344314
18,18.20361328125,28.694380804138365,0.7120350400798163
19,8.121200561523438,29.477989626156365,0.7753800196290827
20,0.9691487550735474,30.38036820887188,0.836461223841316
21,6.5509209632873535,29.968231879676843,0.7751663510048064
22,17.126956939697266,29.083112524482964,0.7304934932213522
23,21.870344161987305,28.77965287152175,0.7183108236510428
24,18.398298263549805,29.14160008148788,0.7305851558387734
25,9.671769142150879,30.045262331585782,0.7664740007547954
26,1.8091918230056763,31.04863945546585,0.8262654671030825
27,2.5304999351501465,30.99644817413459,0.8524003303680014
28,8.412498474121094,30.367536464066806,0.7979411820849246
29,11.09361457824707,30.145960251780288,0.7766244358242387
30,8.7084321975708,30.466845608802583,0.7987893762666416
31,3.5614776611328125,31.24487836713756,0.8530666446806835
32,0.4505521357059479,32.037815597121615,0.8668006023211815
33,3.4145867824554443,31.9631354585038,0.8229386391096587
34,6.875889778137207,31.551106181765988,0.7952445706444345
35,7.085494041442871,30.754966302732782,0.7826872470787162
36,4.075089454650879,31.241049122885002,0.8040237560576469
37,1.0506680011749268,31.760596297206956,0.8449117212157082
38,2.4642562866210938,31.564538637727487,0.8772144732182138
39,5.7636919021606445,31.15922224731659,0.8555647967036776
40,6.5998406410217285,31.141126983423895,0.8473355683396868
41,4.539379596710205,31.543078488822523,0.8672174660159461
42,1.531813621520996,32.26765200486803,0.8806341369788107
43,0.9678372740745544,32.71448422118108,0.8498939015217312
44,2.7986440658569336,33.27646630444416,0.832611188057065
45,3.6397488117218018,32.80853680825874,0.825352631222725
46,2.5089168548583984,32.785408701546885,0.8369447907009423
47,0.7836029529571533,32.90466050222364,0.861005422347948
48,1.0040063858032227,32.644321659827284,0.8709364040950938
49,2.2991089820861816,32.252432005111345,0.8548280585901712
50,2.381303310394287,32.20279782547349,0.8527890212723501
51,1.2988780736923218,32.46320045996813,0.8666421193345264
52,0.4864753782749176,32.771618681145,0.8721061392603368
53,0.9717124700546265,33.22611994914545,0.8661257893384695
54,1.2413055896759033,33.57555988114476,0.8656338415269256
55,0.7375456094741821,34.021980967173995,0.8763464176872968
56,0.24650785326957703,34.38097084458893,0.8927721997463703
57,0.5630060434341431,34.7052784574361,0.9035772831664458
58,0.696124255657196,34.85807281935228,0.9076937886139155
59,0.6936245560646057,33.040998081796474,0.8980801060947524
60,0.5685828328132629,32.8820679958305,0.8881979757612115
61,0.6892421841621399,32.83866495655395,0.8827999286007303
62,0.2888288199901581,34.31073589406816,0.8950100892876387
63,0.20538119971752167,34.221135193262974,0.8981273787219375
64,0.221958190202713,34.295571496474004,0.898014432972461
65,0.15024781227111816,34.51395644078818,0.8995931219812632
66,0.17744681239128113,35.07233238848849,0.9052058031867742
67,0.1369514763355255,35.50503252079877,0.9098709388188571
68,0.20833705365657806,35.362393961120695,0.9086334161679148
69,0.24173903465270996,35.26967550700907,0.9074748810883015
70,0.14979685842990875,35.15002701677892,0.9074992865100056
71,0.24683625996112823,35.09035959452333,0.9052137617911202
72,0.34147587418556213,35.068308223347984,0.9036236882229001
73,0.2358439862728119,35.135387170442385,0.9054154285408929
74,0.12521232664585114,35.26516374001275,0.9080293258094713
75,0.1724165976047516,35.48319394657368,0.908748383905515
76,0.16043181717395782,35.588748170222075,0.9089181181093305
77,0.11219696700572968,35.691081475814165,0.9093831561464369
78,0.13713039457798004,35.83057314696059,0.9085469127662629
79,0.12164439260959625,35.937064282567405,0.908125811719656
80,0.09695935994386673,35.988716264347005,0.9075085956130028
81,0.09547881782054901,36.00000449016867,0.9065522109060288
82,0.10135716944932938,35.95697567111172,0.9056568263471126
83,0.0994596928358078,35.81169585033892,0.9044045588448048
84,0.10261517018079758,35.70084477803275,0.9033172440514564
85,0.10226229578256607,35.732969155367904,0.9037939944186211
86,0.09314053505659103,35.858178990166785,0.9054706006562709
87,0.0891956016421318,36.06367023562669,0.9076815258853436
88,0.09186692535877228,36.17895145886498,0.9092517125513554
89,0.08837992697954178,36.24133099753177,0.9106791540443897
90,0.08936752378940582,36.27880773684033,0.9118367550382614
91,0.089677594602108,36.289300230415996,0.9126202957127094
92,0.08556607365608215,36.283626668612754,0.9131926036391258
93,0.08453533053398132,36.291627410904134,0.9137019680073262
94,0.08867913484573364,36.30616600763378,0.9141066850857734
95,0.08654200285673141,36.311476401165265,0.9143895881588459
96,0.08341597020626068,36.30997969420041,0.9144547447011471
97,0.08298147469758987,36.3170006795106,0.9145692634298801
98,0.08404558151960373,36.33279423442463,0.9147995554738044
99,0.08248129487037659,36.357222353155606,0.9149690694785119


==> imgs/results/C081-79_60_Competing/DDRM_metrics.csv <==
Step,PSNR,SSIM
0,7.245913686071251,0.008383477998687808
1,18.439864066439398,0.20466487652793922
2,20.875092402075563,0.32360657205541693
3,21.798395547850234,0.36818255116024834
4,22.579588958449726,0.40720662244347194
5,23.90682035278982,0.43430430202329695
6,25.24746324069554,0.4621564095281982
7,25.761308427213926,0.4797825437446478
8,26.028686719848725,0.48915652485946864
9,26.56811121012927,0.5051583227723088
10,27.229602025634616,0.5308321286275957
11,27.82839507793476,0.5617194174988819
12,28.353410232884784,0.5984187901896845
13,28.908355959853793,0.6639486968825236
14,29.569542132474155,0.7282168013324104
15,30.325471469233115,0.791703978690051
16,30.746671166685225,0.8231145108743544
17,31.12053755634665,0.8419740877470928
18,31.290613434719692,0.8480080613560751
19,31.54088386589968,0.8520106795992363
20,31.956307692956717,0.8583163153585149
21,32.472564196312845,0.8662894057922629
22,33.018927067151836,0.8730206917571541
23,33.558746554455496,0.8808513585015834
24,34.05341525736745,0.888404260489501
25,34.602560892395466,0.8965717196103735
26,35.13526945995087,0.9038188907717943
27,35.614546294175774,0.9105865142058879
28,36.0145692569544,0.9155399512712434
29,36.20979652823323,0.914414759315528


==> imgs/results/C081-79_60_Competing/DPS_metrics.csv <==
Step,PSNR,SSIM
0,10.030690233562273,0.010578061969487197
1,13.151999722975212,0.023605195918416248
2,16.436890037581236,0.06970665749913521
3,12.81682187715991,0.02112456186083863
4,16.109131163854368,0.05407952756435763
5,18.68287241602516,0.16529107054511916
6,15.269368817891408,0.05120580908206255
7,18.4795495068957,0.14395272056010228
8,20.07110833746981,0.25223153861913894
9,16.823139107470496,0.09185924067593505
10,19.952477405890033,0.2334769640018229
11,20.91823284174785,0.2923986670411636
12,18.186674202902672,0.15100532889485058
13,20.825836887044286,0.2894862749113362
14,17.475104499996736,0.1407285370038321
15,20.384605296913684,0.2727815738016343
16,21.638600540252618,0.33086202533092246
17,19.245827956123986,0.21346019278853007
18,21.402799863420213,0.3380968037712372
19,21.951034001971088,0.3526142154831192
20,20.223546086318688,0.2798325093959657
21,21.89874273952677,0.37276428540586565
22,20.033061792063137,0.2668510889047975
23,21.85247513201224,0.3777657470415784
24,22.4206507784086,0.39816989491300925
25,21.225024607949038,0.33554861569289796
26,22.50085325473509,0.41768895313244947
27,21.138931330750445,0.3228270292288397
28,22.656346136070283,0.42693901832471637
29,22.995144168888736,0.44803833787561675
30,22.349377041124,0.40351444515102325
31,23.202848178661213,0.4667949096682085
32,22.26455137624086,0.3832800330733637
33,23.307708809585716,0.4745273454320776
34,23.491230258581226,0.49695835207486155
35,23.259139878628595,0.45926987531813374
36,23.671517963909196,0.5098698370067991
37,23.294487909159255,0.4516152623088693
38,23.791911179946364,0.5219954522807649
39,23.357873508614038,0.4533822054260827
40,23.91090513701759,0.530929261887081
41,23.54112720025862,0.4724274272110503
42,24.080146313167692,0.5414121450266369
43,23.78618295049941,0.4998230237948344
44,24.274213971550793,0.5517477703224034
45,24.009027930113454,0.5080602504282214
46,24.4268633678417,0.5587843337025561
47,24.27284190355965,0.5323205387307308
48,24.604204187099374,0.5676428221002529
49,24.370963365321458,0.5390589437047587
50,24.69465815025795,0.5727590336112931
51,25.001981237389195,0.5788293626456898
52,24.687156681758506,0.5546672913208474
53,24.88588787075046,0.5810883946235454
54,24.75404654315492,0.5706328804565975
55,24.93472822360961,0.5845159369205662
56,24.776319374873047,0.5694487884776348
57,24.944220432234925,0.5890877224821144
58,24.9543640380187,0.58666073548708
59,25.007234140848503,0.5905169923221008
60,24.92752065066628,0.5864053363070442
61,25.10559549407415,0.59957352175818
62,25.133570589686283,0.5956977595110685
63,25.182350352160437,0.6042619086459784
64,25.215966539929525,0.6065116640259092
65,25.30547971699519,0.6126301851470368
66,25.31674528334601,0.6110077474119047
67,25.347516710786163,0.6190721162122544
68,25.36501753469379,0.6119533391097892
69,25.47866846467729,0.6271539903637111
70,25.498307010811704,0.6218660895695032
71,25.589796128917207,0.6339693519379782
72,25.59453831736529,0.6285567970633619
73,25.70026718633889,0.6403926391055732
74,25.752464339543685,0.6324339477819227
75,25.798713395704294,0.645664733461753
76,25.866277808620907,0.6431407547084129
77,25.942208376414918,0.6515170577207232
78,25.986574939769085,0.6446649252488524
79,26.061934227632552,0.6579010651927164
80,26.157307769066716,0.6550112972461528
81,26.241432374895638,0.668894612116189
82,26.323191823127313,0.6707809574529037
83,26.40165195571098,0.6786535024054527
84,26.49006759283929,0.6778344220425829
85,26.52850507265496,0.6854291708481879
86,26.627329796248652,0.6845137019010484
87,26.660162769288647,0.693607110663951
88,26.74967462742197,0.6902915833593714
89,26.80627903851413,0.7014627745278268
90,26.88086970726515,0.6917876269514047
91,26.937815687137817,0.7100120362149687
92,26.98654945371105,0.7022926207499702
93,27.035245619710686,0.7149923807693092
94,27.04392424744588,0.7079165812235484
95,27.08170951443073,0.7173727246934841
96,27.119104727758312,0.7111164479159747
97,27.143302164924002,0.7208402092297916
98,27.162883076108958,0.7130288840304224
99,27.17814392414082,0.7223581737979469
100,27.182724337254637,0.7139769682156337
101,27.18898175457701,0.7225824267993232
102,27.208971507913713,0.7142607236157581
103,27.213235899203745,0.7240463226791166
104,27.230228833243267,0.713238238944571
105,27.245072800473288,0.7255235696823888
106,27.266271181713186,0.718354781129468
107,27.279389425003238,0.7267720823075924
108,27.309354900922113,0.7198105295490359
109,27.330166815689903,0.7284227152242903
110,27.360095243138378,0.7200072080522135
111,27.38254048769545,0.7308671505286889
112,27.40306950599297,0.72278045360353
113,27.43671344660637,0.7313739684642881
114,27.450421155296265,0.7276603345261147
115,27.49855276244887,0.7346262180913016
116,27.52492306283994,0.7298539228171085
117,27.568635857992057,0.7379197414064725
118,27.596382900613797,0.7325108524496604
119,27.62480462297153,0.7397142531756328
120,27.652719010717156,0.7350146078817181
121,27.674648141990595,0.7420260830178661
122,27.70869350676618,0.7361860017399048
123,27.722909985396228,0.7442440553778145
124,27.745436239564754,0.7401456689770737
125,27.788171738718894,0.7458699929842117
126,27.812802172071272,0.7411171862649124
127,27.835934688245224,0.7478956083483285
128,27.853850671858563,0.743839761161319
129,27.878509460278366,0.7492794753457153
130,27.8940163579654,0.7456791884146287
131,27.928497677714617,0.7501997145080715
132,27.950497757340564,0.7472957269102004
133,28.003915604562764,0.7527727703474045
134,28.026007238487864,0.7498223434733721
135,28.080494474937154,0.7563102308895533
136,28.115771833605,0.7526790959940635
137,28.16373575719373,0.7576128029373844
138,28.195447454985807,0.7572144376590852
139,28.23917601342185,0.7618627858945632
140,28.274502419377363,0.7599253970398554
141,28.31143967065294,0.7652742432781111
142,28.372997436960794,0.7607420805054066
143,28.41913450506179,0.7686949391417174
144,28.524088098804242,0.7691265366476663
145,28.819811033198036,0.7817524729035029
146,29.080269223348342,0.7951719042569935
147,29.20365746068004,0.8033161128313152
148,29.297062352403405,0.8069810909848092
149,29.387993964818055,0.8116163154767037
150,29.425903527342957,0.8117223397514531
151,29.48066031948381,0.8153626296377515
152,29.51421418912311,0.8140985966927402
153,29.557209979250114,0.8175528098183398
154,29.595121045359583,0.8161824021584735
155,29.63543050748079,0.8201220031284823
156,29.667693451884773,0.8186905498522108
157,29.710501795478706,0.8217884620510547
158,29.74859337954819,0.8213641326360303
159,29.788625461515416,0.8245721182018406
160,29.826078501398527,0.8230627288037441
161,29.859881036834935,0.8271614146781843
162,29.895862040421196,0.8253051534895084
163,29.933004889354187,0.8287805283998645
164,29.963792628118018,0.8276913422921449
165,29.99547677773841,0.8306837732777681
166,30.031172372550962,0.8297734914384354
167,30.06881905279977,0.8326729990756492
168,30.102902869588224,0.8317640929322931
169,30.14305333929187,0.8346898208786793
170,30.1741458497507,0.8340229526591262
171,30.2105388916899,0.837043442461197
172,30.24494503828209,0.8360961976605311
173,30.29173432230349,0.8390254042794523
174,30.32747697558794,0.8381633227980908
175,30.368810387293372,0.8409582358472812
176,30.40717082306614,0.8404390827492886
177,30.448952904530415,0.842884883854976
178,30.491729495112494,0.842286155914817
179,30.53899775243441,0.8449885470820852
180,30.581592808720906,0.8444294659829191
181,30.627260522460944,0.8468796928309859
182,30.675874652863556,0.8466538071465395
183,30.722491918069128,0.8488690576035434
184,30.76410357364065,0.848548995458057
185,30.811665496320224,0.8507453646751287
186,30.852635066828608,0.8506134201636673
187,30.89834990974321,0.8524988454993856
188,30.940254963714693,0.8523764911825769
189,30.990433272702212,0.854276580766737
190,31.036370516686446,0.8542368815817297
191,31.090054120774283,0.8560880441926816
192,31.13994166118415,0.856163408776059
193,31.192862049717135,0.8575943528974
194,31.244280900347256,0.8576230266124202
195,31.301490066986982,0.8587489585256515
196,31.360887690157213,0.8587872038410588
197,31.432086938246734,0.8598203523044726
198,31.51072207218631,0.8600350545052383
199,31.610951677722966,0.8613226345792329


==> imgs/results/C081-79_60_Competing/DiffPIR_metrics.csv <==
Step,PSNR,SSIM
0,17.11944750688723,0.13049662651056365
1,18.329394367341038,0.18072712098799779
2,19.311501970636662,0.21817837673267831
3,19.954457907165395,0.23165076495276224
4,20.488903724795236,0.2565753567743505
5,21.145612469612963,0.27514917992360727
6,21.89350489094879,0.3168943726177742
7,22.395217920892524,0.33448922908316636
8,22.78444106427581,0.34171462381432116
9,23.20624279223765,0.3626548269690815
10,23.519248288387267,0.38462367751141535
11,24.090498982964274,0.4049638402806136
12,24.615409565556646,0.42464260965072365
13,25.084377325925267,0.43953089052321925
14,25.60292336980072,0.4554115775884031
15,26.126171241191976,0.47389120877747515
16,26.376807634441988,0.49257903406947806
17,26.74492353782247,0.5032075390829405
18,27.096641056167634,0.518481762788801
19,27.50910732378729,0.5382366534597631
20,27.969256150225853,0.5686312897330895
21,28.329525797120073,0.5926517376199048
22,28.49023554274879,0.603946382411968
23,28.546444817812116,0.6172153903429918
24,28.363756013420982,0.6270320614989607
25,28.00661375360876,0.6332591830613024
26,27.65160023510353,0.6429860518272866
27,27.467915225726387,0.6515416703711878
28,27.33217336377011,0.6592595673308638
29,27.376068609342866,0.6662627666694206
30,27.56368355462586,0.6699344381236472
31,27.714125103925298,0.6717770412351419
32,27.83487898472872,0.6754976898352926
33,28.235145757730102,0.6780495841736626
34,28.36564501373317,0.6832760831512236
35,28.58211578276842,0.6890608283286882
36,28.868246435260573,0.6956457321278718
37,29.05310009802918,0.7010188641571642
38,29.13775230405639,0.7046122335456307
39,29.204293195318463,0.707804769535957
40,29.254528292028166,0.7103089058629545
41,29.324330801088387,0.7128303722558921
42,29.37934375230863,0.7138016112470575
43,29.431685159209266,0.7149538667661703
44,29.52223723493024,0.7150525920105739
45,29.597757389318375,0.7160276239912847
46,29.7763567997131,0.7218372874443345
47,30.125048384898037,0.7400506571393248
48,30.717874217322386,0.7940392077234815
49,31.624999483614822,0.8483238896092754


==> imgs/results/C081-79_60_Competing/config.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "dps_steps": 200,
    "diffpir_steps": 50,
    "ddrm_steps": 30,
    "dps_zeta": 0.5,
    "diffpir_lambda": 5.0,
    "diffpir_rho": 1.0,
    "output_dir": "outputs/comparison_ct",
    "device": "cuda",
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_60_DGP/config_used.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 1e-05,
    "lambda_tv": 0.01,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_60_DGP/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,408.11016845703125,19.311891485604818,0.4300164610586879
1,121.04304504394531,23.953424369891426,0.5523400534465565
2,5.3453369140625,29.048952307222237,0.741723938710142
3,53.988651275634766,26.30529219847795,0.6316912436383455
4,119.36306762695312,24.847505400292537,0.5425190759530159
5,131.96768188476562,24.739390796978714,0.5358332405790489
6,100.69646453857422,25.578333562010886,0.560842125378845
7,51.01837158203125,27.52618749937184,0.6360597750938006
8,10.402059555053711,30.41934887328339,0.803997696933198
9,3.294894218444824,31.01815260868918,0.818244130564826
10,19.17812156677246,29.141013924544925,0.7391784809727315
11,28.579864501953125,28.320820570706037,0.7145008566060462
12,24.525808334350586,28.709125906265363,0.7267740425299387
13,11.95983600616455,30.000338923572087,0.7726644280497004
14,1.4198038578033447,31.307004123059713,0.8472899019819081
15,5.634352207183838,30.929245966039765,0.8288319441762884
16,16.27166748046875,29.923088750330628,0.7458188284370555
17,20.177539825439453,29.53579551545606,0.7211727978059347
18,15.243606567382812,29.93406981221739,0.7505131816271083
19,6.010756015777588,30.87350374511551,0.8301281994902152
20,0.6340090036392212,31.487687513292983,0.8712435687372303
21,5.855405330657959,31.19315635508977,0.8130352675290012
22,12.710102081298828,30.482598848893325,0.782291586150639
23,13.861827850341797,30.05802487143263,0.7759383896605707
24,9.082189559936523,30.140809207232518,0.7949405684720937
25,2.6607251167297363,30.50466684521638,0.8388348626303245
26,1.3730908632278442,30.514023592294794,0.8599706202470493
27,4.191269874572754,30.427898807517476,0.8121831545049232
28,4.698419094085693,30.704346248147477,0.8098073162279673
29,2.3542823791503906,31.33608500772056,0.8573344113594806
30,0.38312435150146484,31.98521254172958,0.8847502094774061
31,2.083447217941284,31.803802818008165,0.855769030073805
32,3.4247963428497314,31.256655999941746,0.8367696768197515
33,2.713831663131714,31.34706375972779,0.8481042840139009
34,0.8777230381965637,31.834748806525305,0.8816272594879726
35,1.756387710571289,31.766926295997475,0.8879931536249333
36,3.6388633251190186,31.471343939404615,0.850975191580291
37,3.3228018283843994,31.518428429440117,0.8538191984578949
38,1.398300290107727,31.84012997198132,0.8889401241052598
39,0.6950805187225342,32.29186348635865,0.8931173041454264
40,2.1330299377441406,32.522243799470715,0.8794799890749454
41,2.4708807468414307,32.564627331430856,0.878276367520744
42,1.245957612991333,32.81492485144314,0.8931372785776271
43,0.42805415391921997,32.82026630254306,0.903210085236039
44,0.7181841731071472,32.66801960392029,0.8959506021135598
45,0.5515481233596802,32.2377847554988,0.8914401469493322
46,0.612980842590332,32.263368684523805,0.89175190920889
47,0.6977379322052002,32.47856085270355,0.8936506628670282
48,0.3894675374031067,32.942931523940516,0.9038570173444785
49,0.8429377675056458,33.14076808539342,0.8970710162388366
50,1.1357612609863281,33.19087892334993,0.8898119793664286
51,0.6394942998886108,33.47628719727999,0.9050193796118758
52,0.382503479719162,33.75327808610821,0.9169904946747124
53,0.4925573170185089,34.444519904718,0.9229124740416594
54,0.30823421478271484,34.8658240101052,0.9285616000897289
55,0.5394129753112793,34.93791890518584,0.9248245991425514
56,0.7297798991203308,34.989578154550586,0.92176600205338
57,0.41679951548576355,35.24403497442223,0.9295112517738342
58,0.3043353855609894,35.48325715073991,0.9313695087082386
59,0.4029017984867096,35.66359040747861,0.9299367604331971
60,0.2385110855102539,35.943804289291485,0.9341678654165267
61,0.31544947624206543,36.17045990907211,0.936808478659153
62,0.39583632349967957,36.55384858858919,0.937577991429329
63,0.18974678218364716,36.81229521763997,0.9392887955403328
64,0.1961347907781601,36.43897403736375,0.9324609022943974
65,0.3085074722766876,36.22733661564721,0.9284180922403336
66,0.19537945091724396,36.250663324969175,0.9310433390868902
67,0.16691504418849945,36.402859057838086,0.9358545082217455
68,0.1961255669593811,36.76019484422457,0.9384986425073146
69,0.1055750623345375,37.20162165568593,0.9406687520699502
70,0.21260470151901245,37.236191396027834,0.9356911398358345
71,0.32300567626953125,36.99135155106864,0.932176640579462
72,0.22388653457164764,36.90923053170458,0.9342752700259686
73,0.13112099468708038,36.94748161001261,0.9390338266429901
74,0.15824748575687408,37.22403483545625,0.9412122342333794
75,0.1332249641418457,37.059080897610926,0.9394257783424854
76,0.10929809510707855,36.78270350976194,0.9357500396114588
77,0.12121415883302689,36.78232083102216,0.9348508877100945
78,0.10022366791963577,36.89851340434056,0.9365130434325933
79,0.10198332369327545,37.271071426128486,0.9396158941919803
80,0.10078506916761398,37.27278497075833,0.9393300074465275
81,0.11299138516187668,37.22494072592675,0.9374632586703301
82,0.10604526102542877,37.30740179031838,0.9375787542769909
83,0.08414449542760849,37.36055487741916,0.9386322768535614
84,0.0891837328672409,37.10615366960551,0.9367714418239593
85,0.09452211111783981,36.983818232188014,0.9352169331390857
86,0.09008552134037018,37.04248848384158,0.9354810887537003
87,0.08342605829238892,37.23588179260432,0.9369263989841938
88,0.08021421730518341,37.373268885340984,0.9375025878198147
89,0.08484666794538498,37.37064152995169,0.936936834250927
90,0.07853072136640549,37.38273522597523,0.9370167891809941
91,0.08268117904663086,37.29971232719898,0.9365607207672596
92,0.08274991065263748,37.17498088186487,0.9355043051178455
93,0.08276371657848358,37.158336784712105,0.9348324017672539
94,0.08265680074691772,37.21614405923013,0.9349488051559925
95,0.07384338974952698,37.31362435865933,0.9357462441282273
96,0.07989819347858429,37.37904166328062,0.9362726340982914
97,0.08352743089199066,37.32321767841506,0.9359126764314175
98,0.08271408081054688,37.31598925304595,0.9354970578382015
99,0.07895393669605255,37.382979377249356,0.9355271940832138


==> imgs/results/C081-79_60_DMPlug/config_used.json <==
{
    "input": "../data/Mayo/test/C081/79.png",
    "weights": "./outputs/model_weights/monai_finetune/finetuned_best.pth",
    "config": "./configs/default_monai.yaml",
    "num_angles": 60,
    "noise_sigma": 0.005,
    "output_dir": "outputs/dgp_ct_fixed_60",
    "device": "cuda",
    "ddim_steps": 30,
    "ddim_start_steps": null,
    "ddim_end_steps": null,
    "opt_steps": 100,
    "lr": 0.001,
    "lambda_reg": 0.0,
    "lambda_tv": 0.0,
    "seed": 42,
    "snapshot_interval": 5
}

==> imgs/results/C081-79_60_DMPlug/metrics.csv <==
Iteration,Loss,PSNR,SSIM
0,408.11016845703125,19.311891485604818,0.4300164610586879
1,121.0383529663086,23.953846869527716,0.5523644218415582
2,5.345211029052734,29.049512949672938,0.7417307268891148
3,53.98164367675781,26.305971736364416,0.6317219612234893
4,119.3459243774414,24.849066999076406,0.5425561160595463
5,131.94703674316406,24.740887267397895,0.5358654607497815
6,100.67701721191406,25.579408623733542,0.5608617634083338
7,50.99848175048828,27.530653710677257,0.6361316582456303
8,10.389305114746094,30.42170464923195,0.8041020108901231
9,3.3042168617248535,31.023206857234086,0.818210282883941
10,19.208208084106445,29.143496075369857,0.7390910966994892
11,28.61779022216797,28.3231202438097,0.7144002431459799
12,24.558048248291016,28.714523807684508,0.7267348051083693
13,11.984166145324707,30.00272586521913,0.7725473822280783
14,1.4245985746383667,31.315277722128158,0.847233865717852
15,5.623126029968262,30.93486200746762,0.8291864653015043
16,16.259843826293945,29.92495399037756,0.7460227888770974
17,20.175233840942383,29.538283617400054,0.7213246633176179
18,15.251174926757812,29.93636898986432,0.7506225451796227
19,6.01851749420166,30.879029730282905,0.830264616819287
20,0.6309933662414551,31.499549927255146,0.8714727426098101
21,5.918429851531982,31.195839036616064,0.8127166017443085
22,12.917057991027832,30.462661533076492,0.7814485092760106
23,14.182072639465332,30.02489652773519,0.7746257989055821
24,9.405834197998047,30.11390869636238,0.793244961490864
25,2.8423290252685547,30.500155551712083,0.8369769827378541
26,1.2587499618530273,30.543907764641975,0.8619673477403896
27,3.9090757369995117,30.503287031814335,0.8182671084695304
28,4.394371509552002,30.80541671471724,0.8166484989274193
29,2.148094654083252,31.446234860151137,0.8626925418162812
30,0.3755701780319214,32.055011434221825,0.8844110857763295
31,1.0811541080474854,31.98336430902181,0.8695721370920856
32,1.0235114097595215,31.892554101330234,0.8703761743401587
33,0.6409006118774414,31.784839455994906,0.8895089203947503
34,0.7148394584655762,32.08552323541312,0.8997510198109532
35,0.5973462462425232,32.10778630690481,0.8966124105890076
36,0.49748367071151733,32.474703072492204,0.9023483014030047
37,0.4273010492324829,33.05475170536632,0.9067446718548946
38,0.5853231549263,32.90400981580171,0.901408795588188
39,0.5415293574333191,32.81620258884074,0.90275933346661
40,0.7567489743232727,32.58604777750313,0.8954966282801652
41,0.7590014934539795,32.48800601708054,0.8929687361500924
42,0.4550357162952423,32.723336177504976,0.9004500793359569
43,0.4645107090473175,33.80967882220857,0.9138826540351733
44,0.3109944760799408,33.95579102394542,0.9185725939421803
45,0.8030405640602112,34.27498387419674,0.9095741838121936
46,1.00554621219635,34.791595709076674,0.9111282010468245
47,0.457302451133728,35.05419386539657,0.926309429312706
48,0.5615242719650269,34.865236767250785,0.9262379289598465
49,0.9299126863479614,34.66980254110769,0.9201743386428356
50,0.5620721578598022,34.86950263093476,0.9255144258391858
51,0.31613561511039734,35.26302194990397,0.9306338918545246
52,0.39493265748023987,35.76833101627668,0.9321171023287773
53,0.16634412109851837,36.60794537277562,0.939655746436119
54,0.34638068079948425,36.65465815297529,0.9337879046466351
55,0.4740251302719116,35.955890371025575,0.9269938344151973
56,0.23949119448661804,35.354516103402545,0.925537983540073
57,0.43752115964889526,35.054433317377864,0.922936181308344
58,0.6277327537536621,35.08543339208403,0.9203192603462637
59,0.35068291425704956,35.422762082333065,0.925655637187779
60,0.19780108332633972,35.89788072762819,0.9264230875697136
61,0.2632071375846863,36.45020977439331,0.9268082843326331
62,0.1235167607665062,37.20653401873411,0.9349796454880237
63,0.20908725261688232,36.9922714812824,0.9362743104767799
64,0.3343490958213806,36.541979327625434,0.932580438498497
65,0.2057780772447586,36.38300940932038,0.931893310693264
66,0.2089105248451233,36.36495905377287,0.9279319315519333
67,0.2617546021938324,36.614640464331536,0.9270333746750354
68,0.13739274442195892,36.98569574898385,0.9308536787714958
69,0.14710907638072968,37.18672508935784,0.9331385845620632
70,0.21457220613956451,36.8447438188184,0.9297233719093799
71,0.13692507147789001,36.56390274744969,0.9279906776921749
72,0.15583455562591553,36.443795274943554,0.9250290063835382
73,0.21704517304897308,36.40224803554028,0.92342055826509
74,0.14778105914592743,36.46441312466979,0.9251907735500335
75,0.11573386937379837,36.59295581276767,0.9276356856327057
76,0.12564295530319214,36.87073091112106,0.9294208166139126
77,0.07960936427116394,37.206640014609206,0.931733078849554
78,0.14021196961402893,37.23483026879335,0.9303603394289016
79,0.19850583374500275,37.06162208567589,0.9288114997763633
80,0.14905419945716858,36.9747643181742,0.9297432296197414
81,0.10525048524141312,36.973102807372015,0.9315097283434868
82,0.12128147482872009,37.16474322573652,0.9325344478788375
83,0.10154741257429123,37.29049192711611,0.9330287298667431
84,0.07403189688920975,37.20132133376452,0.9322800520660878
85,0.09888625890016556,37.20962816642198,0.931596611856699
86,0.1000804677605629,37.23626151845435,0.9317676063227653
87,0.07294704765081406,37.282647928154695,0.932789205297947
88,0.10149133950471878,37.30759057849361,0.9331286581046582
89,0.13174378871917725,37.30755589733715,0.9329377911932468
90,0.10848164558410645,37.33211689840133,0.9334174069340229
91,0.07294769585132599,37.37037468795667,0.9338557971744538
92,0.09886013716459274,37.395290831119546,0.9329918203525543
93,0.1297980695962906,37.362979707457356,0.9320246886856556
94,0.11317857354879379,37.31159192182529,0.9318184354407787
95,0.0749993771314621,37.25757707463043,0.9321690628044605
96,0.08177249133586884,37.21925737516579,0.932382865803957
97,0.10851480811834335,37.214843852898234,0.932152157173872
98,0.10007055103778839,37.25922894377004,0.9325061346275807
99,0.06997939199209213,37.32966212618216,0.933093228634119

